Lexicographic Minimum-Violation Motion Planning using Signal Temporal Logic

Motion planning for autonomous vehicles often requires satisfying multiple conditionally conflicting specifications. In situations where not all specifications can be met simultaneously, minimum-violation motion planning maintains system operation by minimizing violations of specifications in accordance with their priorities. Signal temporal logic (STL) provides a formal language for rigorously defining these specifications and enables the quantitative evaluation of their violations. However, a total ordering of specifications yields a lexicographic optimization problem, which is typically computationally expensive to solve using standard methods. We address this problem by discretizing the multi-objective lexicographic optimization problem via non-uniform quantization and transforming it into a single-objective optimization problem using bit-shifting. Specifically, we extend a deterministic model predictive path integral (MPPI) solver to efficiently solve optimization problems without quadratic input cost. Additionally, a novel predicate robustness measure that combines spatial and temporal violations is introduced. Our results show that the proposed method offers an interpretable and scalable solution for lexicographic STL minimum-violation motion planning using a single-objective solver.

==> figures/adce_scatter_data_scenario_3.txt <==
x	y
8	1.5000000000000002
16	1.0416666666666667
16	1.1666666666666667
16	1.1875
16	1.2833333333333337
16	1.3125
16	1.3285714285714287
16	1.3375000000000001
16	1.3875000000000002
16	1.4125
16	1.4125000000000003
16	1.5000000000000002
24	0.7666666666666667
24	0.8791666666666668
24	0.8952380952380954
24	0.8958333333333335
24	0.975
24	0.9791666666666667
24	0.9910714285714287
24	0.9916666666666668
24	1.0041666666666669
24	1.0303030303030305
24	1.054166666666667
24	1.0812500000000003
24	1.0952380952380953
24	1.1041666666666667
24	1.1062500000000002
24	1.1160714285714288
24	1.1166666666666667
24	1.1321428571428573
24	1.1375000000000002
24	1.1458333333333335
24	1.1625
24	1.1660714285714286
24	1.1750000000000003
24	1.1827380952380953
24	1.1875
24	1.1875000000000002
24	1.1952380952380954
24	1.1958333333333335
24	1.2013888888888888
24	1.2083333333333335
24	1.2125
24	1.213888888888889
24	1.21875
24	1.2333333333333334
24	1.2333333333333336
24	1.2410714285714286
24	1.25
24	1.2535714285714288
24	1.2586538461538466
24	1.2708333333333335
24	1.276136363636364
24	1.2958333333333334
24	1.3125
24	1.3125000000000002
24	1.3250000000000002
24	1.3285714285714287
24	1.3375000000000001
24	1.341071428571429
24	1.3583333333333336
24	1.375
24	1.3875000000000002
24	1.4000000000000001
24	1.4041666666666668
24	1.4125000000000003
24	1.416666666666667
24	1.4416666666666669
24	1.4625000000000001
24	1.5000000000000002
32	0.4035714285714286
32	0.4958333333333334
32	0.5479166666666667
32	0.6104166666666667
32	0.6541666666666668
32	0.6625000000000001
32	0.7062500000000002
32	0.7285714285714286
32	0.7562500000000001
32	0.7583333333333335
32	0.76875
32	0.8
32	0.8020833333333334
32	0.8059523809523811
32	0.8202380952380953
32	0.8253205128205129
32	0.8392857142857144
32	0.8541666666666669
32	0.8604166666666667
32	0.8625000000000002
32	0.8638888888888889
32	0.8660714285714287
32	0.8680555555555558
32	0.8952380952380954
32	0.8958333333333334
32	0.8958333333333335
32	0.9160714285714288
32	0.9369047619047619
32	0.9386363636363639
32	0.9520833333333334
32	0.9541666666666667
32	0.9638888888888891
32	0.9652777777777779
32	0.9708333333333335
32	0.9750000000000001
32	0.9767857142857146
32	0.9770833333333335
32	0.9826388888888888
32	0.9910714285714287
32	0.9916666666666668
32	1.0
32	1.0020833333333337
32	1.0041666666666669
32	1.0083333333333335
32	1.0142857142857145
32	1.0303030303030305
32	1.0333333333333337
32	1.0386363636363638
32	1.054166666666667
32	1.0555555555555558
32	1.0583333333333333
32	1.0625
32	1.0638888888888889
32	1.0812500000000003
32	1.0916666666666668
32	1.0937500000000002
32	1.104166666666667
32	1.1166666666666667
32	1.125
32	1.138636363636364
32	1.1388888888888888
32	1.1395833333333336
32	1.1437500000000003
32	1.1444444444444446
32	1.1517857142857144
32	1.15625
32	1.1583333333333337
32	1.1586538461538463
32	1.1638888888888892
32	1.1642857142857146
32	1.1666666666666667
32	1.1761363636363638
32	1.1785714285714288
32	1.1791666666666667
32	1.1812500000000001
32	1.187820512820513
32	1.188636363636364
32	1.1916666666666669
32	1.1952380952380954
32	1.2000000000000002
32	1.2166666666666668
32	1.21875
32	1.2305555555555556
32	1.2392857142857145
32	1.2458333333333336
32	1.2479166666666668
32	1.25
32	1.2541666666666669
32	1.2660714285714287
32	1.2702380952380954
32	1.2827380952380956
32	1.2958333333333336
32	1.3125000000000002
32	1.3541666666666667
32	1.3875000000000002
32	1.416666666666667
32	1.4416666666666669
32	1.4750000000000003
32	1.5000000000000002
40	0.2973214285714286
40	0.39166666666666666
40	0.43333333333333335
40	0.4625000000000001
40	0.4636363636363637
40	0.5166666666666666
40	0.525
40	0.5577380952380954
40	0.5702380952380953
40	0.5770833333333334
40	0.5827380952380954
40	0.5930555555555557
40	0.6541666666666668
40	0.6645833333333335
40	0.6750000000000002
40	0.6809523809523811
40	0.6812500000000001
40	0.6878205128205129
40	0.6916666666666668
40	0.7073863636363638
40	0.7125
40	0.7166666666666668
40	0.726388888888889
40	0.7541666666666667
40	0.7541666666666668
40	0.7680555555555557
40	0.7708333333333334
40	0.7723214285714286
40	0.7875000000000001
40	0.7910714285714286
40	0.7916666666666667
40	0.8013888888888889
40	0.8059523809523811
40	0.8083333333333335
40	0.8097222222222222
40	0.8187500000000001
40	0.8208333333333335
40	0.82229020979021
40	0.823529411764706
40	0.8267857142857145
40	0.8410714285714287
40	0.8500000000000001
40	0.8541666666666667
40	0.8625000000000002
40	0.8660714285714286
40	0.8702380952380953
40	0.8702380952380954
40	0.8803030303030304
40	0.8848214285714289
40	0.8892857142857145
40	0.8916666666666666
40	0.8916666666666667
40	0.8937500000000002
40	0.8952380952380954
40	0.8958333333333335
40	0.9000000000000001
40	0.9062500000000001
40	0.9125000000000001
40	0.9152777777777781
40	0.9187500000000002
40	0.9229166666666668
40	0.932638888888889
40	0.9330357142857144
40	0.9347222222222223
40	0.9375000000000001
40	0.9416666666666668
40	0.9458333333333335
40	0.9513888888888891
40	0.9559523809523812
40	0.9583333333333334
40	0.9583333333333335
40	0.9708333333333335
40	0.9711538461538463
40	0.9739583333333335
40	0.974404761904762
40	0.9750000000000001
40	0.9750000000000002
40	0.9761363636363638
40	1.0
40	1.0013888888888889
40	1.0020833333333337
40	1.0035714285714288
40	1.0041666666666667
40	1.0041666666666669
40	1.0049603174603174
40	1.0142857142857142
40	1.0166666666666668
40	1.01875
40	1.0208333333333335
40	1.021153846153846
40	1.0229166666666667
40	1.0303030303030305
40	1.0324561403508774
40	1.0327380952380953
40	1.0347222222222223
40	1.0386363636363636
40	1.0458333333333334
40	1.05
40	1.0511363636363638
40	1.051136363636364
40	1.0514880952380954
40	1.054166666666667
40	1.0660714285714288
40	1.0701388888888892
40	1.0785714285714287
40	1.0836538461538463
40	1.09375
40	1.0952380952380953
40	1.1035714285714286
40	1.1041666666666667
40	1.1062500000000002
40	1.1142857142857145
40	1.1166666666666667
40	1.1208333333333336
40	1.1285714285714288
40	1.1291666666666667
40	1.1333333333333333
40	1.1375000000000002
40	1.1458333333333335
40	1.1531250000000002
40	1.1585144927536235
40	1.161904761904762
40	1.1638888888888892
40	1.1666666666666667
40	1.1697916666666668
40	1.1809523809523812
40	1.1827380952380953
40	1.187820512820513
40	1.2000000000000002
40	1.201136363636364
40	1.2041666666666668
40	1.2250000000000003
40	1.2281250000000001
40	1.228289473684211
40	1.229166666666667
40	1.2333333333333334
40	1.2410714285714286
40	1.2458333333333336
40	1.2535714285714288
40	1.2541666666666669
40	1.2586538461538466
40	1.2660714285714287
40	1.266666666666667
40	1.2750000000000001
40	1.2833333333333337
40	1.2958333333333336
40	1.3013888888888892
40	1.3187500000000003
40	1.3541666666666667
40	1.354166666666667
40	1.3708333333333338
40	1.375
40	1.4041666666666668
40	1.4125
40	1.4416666666666669
40	1.4625000000000001
40	1.5000000000000002
48	0.22638888888888897
48	0.31354166666666666
48	0.3216269841269842
48	0.36780303030303035
48	0.3687500000000001
48	0.37916666666666676
48	0.39166666666666666
48	0.4020833333333334
48	0.4035714285714286
48	0.45416666666666666
48	0.4660714285714286
48	0.4753205128205129
48	0.48722527472527477
48	0.48888888888888893
48	0.49583333333333335
48	0.5062500000000001
48	0.5109848484848485
48	0.5597222222222222
48	0.5604166666666668
48	0.5691919191919192
48	0.5747252747252748
48	0.5875000000000001
48	0.5916666666666667
48	0.5951388888888891
48	0.6142857142857143
48	0.6327380952380953
48	0.6348214285714286
48	0.6392857142857143
48	0.6392857142857145
48	0.6517857142857144
48	0.6571428571428573
48	0.6586538461538463
48	0.6636363636363638
48	0.6666666666666667
48	0.6726190476190478
48	0.675
48	0.6750000000000002
48	0.6805555555555557
48	0.6821256038647343
48	0.6869047619047621
48	0.6888888888888889
48	0.688888888888889
48	0.6958333333333334
48	0.7020833333333334
48	0.7073863636363638
48	0.7086538461538463
48	0.7122252747252749
48	0.7139880952380953
48	0.7193181818181817
48	0.726388888888889
48	0.7263888888888891
48	0.7375
48	0.7458333333333335
48	0.7490530303030304
48	0.7529220779220781
48	0.7538919413919415
48	0.7583333333333335
48	0.7614010989010991
48	0.7680555555555556
48	0.7710144927536233
48	0.771374458874459
48	0.7775252525252525
48	0.7850694444444446
48	0.7875000000000001
48	0.7897727272727275
48	0.7901960784313726
48	0.8066964285714286
48	0.8068181818181819
48	0.8077380952380954
48	0.8178030303030305
48	0.8202380952380953
48	0.8208333333333335
48	0.8263888888888891
48	0.8303030303030304
48	0.8333333333333334
48	0.8410714285714287
48	0.8451388888888889
48	0.846969696969697
48	0.8472222222222223
48	0.8479166666666668
48	0.8500000000000001
48	0.8535714285714289
48	0.8541666666666669
48	0.8559523809523812
48	0.8636363636363638
48	0.8638888888888889
48	0.8660714285714286
48	0.8666666666666669
48	0.8735294117647059
48	0.8750000000000001
48	0.8761363636363639
48	0.8791666666666667
48	0.8804487179487182
48	0.8827380952380953
48	0.8900252525252528
48	0.8916666666666668
48	0.8952380952380954
48	0.8958333333333335
48	0.8985294117647061
48	0.9044871794871797
48	0.9053030303030304
48	0.9073863636363639
48	0.9086538461538463
48	0.911904761904762
48	0.9166666666666666
48	0.9166666666666667
48	0.9285714285714286
48	0.9291666666666668
48	0.9305555555555557
48	0.9322916666666667
48	0.9336538461538462
48	0.9336805555555558
48	0.935515873015873
48	0.9396008403361344
48	0.9401960784313728
48	0.9458333333333335
48	0.9472222222222224
48	0.9476190476190478
48	0.9479166666666667
48	0.9541666666666667
48	0.9549603174603176
48	0.9707070707070709
48	0.9708333333333334
48	0.9723214285714288
48	0.9761363636363638
48	0.9791666666666667
48	0.9812500000000002
48	0.9910714285714287
48	0.9985294117647059
48	0.9985294117647061
48	1.0
48	1.0022727272727276
48	1.0035714285714288
48	1.0041666666666667
48	1.0041666666666669
48	1.0055555555555558
48	1.0083333333333335
48	1.0166666666666668
48	1.01875
48	1.0208333333333335
48	1.0303030303030305
48	1.0327380952380953
48	1.0354166666666669
48	1.0386363636363638
48	1.038888888888889
48	1.0428571428571431
48	1.044886363636364
48	1.0500000000000003
48	1.054166666666667
48	1.0625000000000002
48	1.0638888888888889
48	1.0666666666666669
48	1.0729166666666667
48	1.0750000000000002
48	1.0803030303030305
48	1.08125
48	1.0812500000000003
48	1.081818181818182
48	1.0892857142857146
48	1.0961538461538463
48	1.1125000000000003
48	1.1142857142857145
48	1.125
48	1.1285714285714288
48	1.1333333333333333
48	1.1395833333333334
48	1.1430555555555557
48	1.1458333333333335
48	1.148529411764706
48	1.15
48	1.1500000000000001
48	1.1569444444444446
48	1.1666666666666667
48	1.1750000000000003
48	1.1791666666666667
48	1.188636363636364
48	1.2000000000000002
48	1.2003205128205132
48	1.201136363636364
48	1.2035714285714287
48	1.2125000000000001
48	1.2157894736842108
48	1.2166666666666668
48	1.2220238095238098
48	1.223529411764706
48	1.2250000000000003
48	1.228289473684211
48	1.229166666666667
48	1.2305555555555556
48	1.2392857142857145
48	1.2461538461538464
48	1.2660714285714287
48	1.2702380952380954
48	1.2708333333333335
48	1.2750000000000001
48	1.276136363636364
48	1.2833333333333337
48	1.2888888888888892
48	1.3013888888888892
48	1.3062500000000001
48	1.3285714285714287
48	1.341071428571429
48	1.354166666666667
48	1.4125
48	1.4125000000000003
48	1.4416666666666669
48	1.5000000000000002
56	0.1741228070175439
56	0.2180555555555556
56	0.22291666666666676
56	0.22638888888888892
56	0.2805555555555556
56	0.2958333333333334
56	0.29852941176470593
56	0.2993055555555556
56	0.30865384615384617
56	0.30972222222222234
56	0.31875000000000003
56	0.31964285714285723
56	0.33811274509803924
56	0.3425213675213675
56	0.349404761904762
56	0.36562500000000003
56	0.3671783625730994
56	0.38030303030303036
56	0.3836538461538462
56	0.3864583333333333
56	0.3916666666666667
56	0.3930555555555556
56	0.41639194139194147
56	0.4312500000000001
56	0.4386904761904763
56	0.4416666666666667
56	0.4651960784313726
56	0.46845238095238106
56	0.480952380952381
56	0.48333333333333345
56	0.49523809523809537
56	0.4980978260869565
56	0.5047077922077923
56	0.5062500000000001
56	0.512418300653595
56	0.5170138888888891
56	0.5196256038647344
56	0.5208333333333335
56	0.5291666666666668
56	0.5395833333333334
56	0.5447916666666667
56	0.5540849673202616
56	0.5566964285714288
56	0.5583333333333333
56	0.5597222222222222
56	0.563888888888889
56	0.5707070707070708
56	0.58125
56	0.5823863636363638
56	0.598529411764706
56	0.6031746031746033
56	0.6068181818181819
56	0.6159722222222224
56	0.6160714285714286
56	0.6178030303030304
56	0.6219696969696971
56	0.6221405228758171
56	0.6291666666666668
56	0.6333333333333335
56	0.6348214285714286
56	0.6458333333333335
56	0.6461538461538463
56	0.6499183006535949
56	0.6541666666666667
56	0.6597222222222223
56	0.6607142857142858
56	0.6615530303030304
56	0.661904761904762
56	0.663888888888889
56	0.6666666666666667
56	0.671374458874459
56	0.671875
56	0.6764880952380953
56	0.6770833333333335
56	0.6805555555555557
56	0.6835144927536233
56	0.7013071895424836
56	0.7136363636363638
56	0.7229166666666668
56	0.7244047619047619
56	0.7250000000000001
56	0.732638888888889
56	0.7371657754010696
56	0.7395833333333335
56	0.7410714285714286
56	0.7513888888888889
56	0.751388888888889
56	0.7513888888888891
56	0.7569444444444445
56	0.7583333333333335
56	0.761904761904762
56	0.7680555555555557
56	0.771374458874459
56	0.7720394736842107
56	0.7836538461538463
56	0.7878205128205129
56	0.7895833333333335
56	0.7958333333333334
56	0.7958333333333335
56	0.8
56	0.8000000000000002
56	0.8011363636363638
56	0.8020833333333335
56	0.8023268398268399
56	0.8083333333333333
56	0.8125
56	0.8136363636363638
56	0.8139880952380952
56	0.8187500000000001
56	0.8202380952380952
56	0.8208333333333335
56	0.8247252747252749
56	0.8263888888888888
56	0.8303030303030304
56	0.8305555555555557
56	0.8333333333333335
56	0.8336538461538463
56	0.8392857142857144
56	0.8406746031746033
56	0.8416666666666668
56	0.8443627450980393
56	0.8460144927536232
56	0.8503205128205129
56	0.8555555555555556
56	0.8564393939393942
56	0.8580357142857145
56	0.8628205128205129
56	0.8729166666666668
56	0.8763888888888891
56	0.8782894736842106
56	0.8803030303030306
56	0.8818181818181821
56	0.8833333333333333
56	0.8851190476190478
56	0.8878205128205129
56	0.89375
56	0.8937500000000002
56	0.8944444444444447
56	0.8952380952380954
56	0.8958333333333334
56	0.8989583333333335
56	0.9053571428571432
56	0.9055555555555556
56	0.9073863636363639
56	0.9160714285714288
56	0.9211538461538464
56	0.9229166666666666
56	0.9250000000000002
56	0.9264568764568768
56	0.9285714285714286
56	0.9297077922077923
56	0.9333333333333333
56	0.9416666666666668
56	0.9434523809523812
56	0.9449561403508775
56	0.9458333333333335
56	0.9511363636363637
56	0.9513888888888891
56	0.9541666666666667
56	0.9545454545454547
56	0.9571428571428573
56	0.9583333333333334
56	0.9616228070175441
56	0.9618534482758623
56	0.9678030303030305
56	0.9708333333333335
56	0.9750000000000001
56	0.9797077922077924
56	0.9812500000000002
56	0.9847222222222225
56	0.9875
56	0.9930555555555557
56	0.9962962962962965
56	1.0041666666666669
56	1.0055555555555558
56	1.012820512820513
56	1.0229166666666667
56	1.0267857142857144
56	1.0361111111111114
56	1.0386363636363638
56	1.0410714285714286
56	1.0437500000000002
56	1.044318181818182
56	1.05
56	1.0500000000000003
56	1.0532894736842107
56	1.054166666666667
56	1.0555555555555558
56	1.0585144927536232
56	1.0625000000000002
56	1.0666666666666667
56	1.0708333333333335
56	1.0767857142857145
56	1.0791666666666668
56	1.08125
56	1.0875000000000001
56	1.0901960784313727
56	1.0924603174603176
56	1.0961538461538465
56	1.1083333333333336
56	1.1125000000000003
56	1.1220238095238095
56	1.131818181818182
56	1.1375000000000002
56	1.138636363636364
56	1.138888888888889
56	1.1428030303030305
56	1.1444444444444446
56	1.1484848484848487
56	1.15
56	1.1583333333333334
56	1.1611111111111114
56	1.1666666666666667
56	1.1711538461538464
56	1.179166666666667
56	1.1809523809523812
56	1.1875
56	1.1946428571428573
56	1.1958333333333335
56	1.2013888888888888
56	1.2041666666666668
56	1.206818181818182
56	1.2166666666666668
56	1.21875
56	1.2194444444444446
56	1.2220238095238098
56	1.223529411764706
56	1.225
56	1.2305555555555556
56	1.2375000000000003
56	1.2410714285714286
56	1.2479166666666668
56	1.25
56	1.2535714285714288
56	1.2586538461538466
56	1.2750000000000001
56	1.2875000000000003
56	1.2888888888888892
56	1.3375000000000001
56	1.341071428571429
56	1.3541666666666667
56	1.4125000000000003
56	1.5000000000000002
64	0.13863636363636372
64	0.1708333333333334
64	0.17352941176470593
64	0.18333333333333338
64	0.19356725146198833
64	0.21502525252525262
64	0.23238636363636372
64	0.23722527472527483
64	0.23920940170940175
64	0.2422619047619048
64	0.24375000000000008
64	0.24484126984126986
64	0.24523809523809534
64	0.25470779220779227
64	0.26177884615384617
64	0.26363636363636367
64	0.26698717948717954
64	0.2669871794871796
64	0.28446969696969704
64	0.2875
64	0.2899038461538462
64	0.29583333333333334
64	0.3001811594202899
64	0.30972222222222234
64	0.3166666666666667
64	0.3211538461538462
64	0.3261363636363637
64	0.3270833333333334
64	0.3291666666666667
64	0.3355769230769231
64	0.3375000000000001
64	0.3458333333333334
64	0.36736111111111114
64	0.37083333333333335
64	0.3723214285714286
64	0.37916666666666676
64	0.3910714285714286
64	0.3956349206349206
64	0.4045634920634921
64	0.413888888888889
64	0.431989247311828
64	0.43273809523809526
64	0.44166666666666676
64	0.44495614035087727
64	0.4511904761904762
64	0.4535714285714286
64	0.4555555555555556
64	0.45567765567765584
64	0.4625000000000001
64	0.46502525252525256
64	0.4715277777777779
64	0.47444331983805677
64	0.47500000000000003
64	0.4753205128205129
64	0.47648809523809527
64	0.47795138888888905
64	0.4794871794871796
64	0.4833333333333334
64	0.49323671497584554
64	0.49696969696969706
64	0.498529411764706
64	0.5041666666666668
64	0.505357142857143
64	0.5142857142857145
64	0.5236111111111112
64	0.5288324420677363
64	0.529779411764706
64	0.5350427350427351
64	0.5451058201058201
64	0.5480158730158732
64	0.5486111111111113
64	0.5524122807017544
64	0.5529761904761906
64	0.5577380952380954
64	0.5678030303030304
64	0.5678571428571431
64	0.5750000000000001
64	0.577777777777778
64	0.5794871794871796
64	0.5838450292397661
64	0.5895833333333333
64	0.5910714285714285
64	0.59743265993266
64	0.6142857142857144
64	0.6150030525030525
64	0.6174603174603176
64	0.6208333333333333
64	0.6221153846153847
64	0.6230158730158731
64	0.6250000000000001
64	0.6277777777777779
64	0.6291666666666668
64	0.6309523809523812
64	0.6332516339869282
64	0.6333333333333334
64	0.6354166666666667
64	0.6366071428571429
64	0.6386363636363637
64	0.6395833333333334
64	0.6403361344537817
64	0.6404220779220782
64	0.6419871794871794
64	0.6421783625730995
64	0.6458508403361345
64	0.6531746031746033
64	0.65625
64	0.6569444444444444
64	0.6586538461538463
64	0.6625000000000001
64	0.6657894736842107
64	0.6720238095238096
64	0.6748737373737375
64	0.6772435897435898
64	0.6875
64	0.6896008403361346
64	0.690625
64	0.6941964285714286
64	0.695138888888889
64	0.6979166666666667
64	0.7035714285714287
64	0.7090201465201466
64	0.7151960784313727
64	0.7152777777777779
64	0.7250000000000001
64	0.726388888888889
64	0.7285714285714286
64	0.7430555555555557
64	0.7434523809523812
64	0.7437500000000001
64	0.75
64	0.7549603174603176
64	0.7583333333333335
64	0.7586538461538463
64	0.7594696969696972
64	0.7660714285714286
64	0.7687500000000002
64	0.7708333333333334
64	0.7727163461538463
64	0.7750000000000001
64	0.7753151260504203
64	0.7797266139657445
64	0.784375
64	0.7857517482517484
64	0.7868506493506495
64	0.7879629629629632
64	0.7916666666666667
64	0.7930555555555556
64	0.8069444444444446
64	0.8187500000000001
64	0.8291666666666667
64	0.8333333333333335
64	0.8410714285714286
64	0.8461538461538463
64	0.8479166666666667
64	0.8513071895424837
64	0.8535714285714286
64	0.8541666666666667
64	0.8601190476190479
64	0.8645833333333335
64	0.8656746031746034
64	0.8660714285714286
64	0.8670634920634922
64	0.8708333333333335
64	0.877777777777778
64	0.8791666666666668
64	0.8836538461538463
64	0.8883928571428572
64	0.8937500000000002
64	0.8952380952380954
64	0.9041666666666668
64	0.9055555555555556
64	0.9055555555555558
64	0.90625
64	0.9142857142857146
64	0.9160714285714288
64	0.9193627450980395
64	0.9196428571428572
64	0.9202380952380955
64	0.9229166666666666
64	0.9282894736842107
64	0.9285714285714286
64	0.9291666666666668
64	0.9291666666666669
64	0.9324561403508773
64	0.936943319838057
64	0.9375
64	0.9399038461538463
64	0.9452380952380954
64	0.9458333333333333
64	0.9458333333333335
64	0.9473214285714286
64	0.9511363636363637
64	0.9578947368421054
64	0.9583333333333335
64	0.9645833333333335
64	0.9693627450980393
64	0.9708333333333335
64	0.9750000000000002
64	0.9770833333333335
64	0.9803030303030306
64	0.9812500000000002
64	0.9847222222222225
64	0.9910714285714287
64	0.9916666666666668
64	0.9947916666666667
64	1.0
64	1.001136363636364
64	1.0079192546583853
64	1.015625
64	1.0166666666666668
64	1.025
64	1.0250000000000001
64	1.0321428571428573
64	1.035714285714286
64	1.041666666666667
64	1.051388888888889
64	1.0520833333333335
64	1.054166666666667
64	1.0562500000000001
64	1.0595238095238095
64	1.0625000000000002
64	1.0708333333333335
64	1.0791666666666668
64	1.08125
64	1.0833333333333335
64	1.0875000000000001
64	1.0924603174603176
64	1.0952380952380953
64	1.1011363636363638
64	1.1035714285714286
64	1.108783783783784
64	1.1125000000000003
64	1.1285714285714288
64	1.131818181818182
64	1.1319444444444446
64	1.1458333333333335
64	1.1484848484848487
64	1.148529411764706
64	1.15
64	1.1517857142857144
64	1.1583333333333334
64	1.1611111111111114
64	1.1642857142857146
64	1.1711538461538464
64	1.1750000000000003
64	1.1776960784313728
64	1.188636363636364
64	1.1953947368421056
64	1.1958333333333335
64	1.2041666666666668
64	1.206818181818182
64	1.2071428571428575
64	1.2157894736842108
64	1.223529411764706
64	1.225757575757576
64	1.2281250000000001
64	1.2375000000000003
64	1.2410714285714286
64	1.25
64	1.2660714285714287
64	1.2750000000000001
64	1.276136363636364
64	1.2791666666666668
64	1.2833333333333337
64	1.3013888888888892
64	1.3166666666666667
64	1.3375000000000001
64	1.4125000000000003
64	1.4416666666666669
64	1.4750000000000003
64	1.5000000000000002
72	0.13863636363636372
72	0.14761904761904765
72	0.15595238095238106
72	0.16268115942028993
72	0.16562500000000008
72	0.16578947368421054
72	0.16845238095238096
72	0.19754273504273512
72	0.19861111111111115
72	0.1994433198380567
72	0.20775560224089643
72	0.2139568764568765
72	0.23141025641025645
72	0.24285714285714288
72	0.24375000000000002
72	0.2443627450980393
72	0.25416666666666676
72	0.25669191919191925
72	0.257638888888889
72	0.26378205128205134
72	0.2647408963585435
72	0.2680555555555556
72	0.28646978021978026
72	0.28696581196581195
72	0.2958333333333334
72	0.296969696969697
72	0.30833333333333335
72	0.3086538461538462
72	0.3095352564102564
72	0.3123677248677249
72	0.3193627450980393
72	0.3294372294372295
72	0.33958333333333335
72	0.3470238095238095
72	0.349404761904762
72	0.35000000000000003
72	0.35496031746031753
72	0.37678571428571433
72	0.37916666666666676
72	0.3910714285714286
72	0.3919871794871795
72	0.39407051282051286
72	0.39999999999999997
72	0.4
72	0.4046875
72	0.40555555555555556
72	0.41413210445468507
72	0.41706773618538323
72	0.4208333333333334
72	0.42291666666666666
72	0.42638888888888893
72	0.43030303030303035
72	0.4352339181286551
72	0.43928571428571433
72	0.4406746031746032
72	0.4422794117647059
72	0.44464285714285723
72	0.44629629629629636
72	0.45178571428571446
72	0.4535714285714286
72	0.4541666666666667
72	0.45416666666666683
72	0.46111111111111114
72	0.4625000000000001
72	0.4636363636363636
72	0.47500000000000003
72	0.47708333333333347
72	0.48353174603174615
72	0.48452380952380963
72	0.4875000000000001
72	0.49230769230769245
72	0.49431818181818193
72	0.4972222222222223
72	0.49848484848484853
72	0.5057367149758455
72	0.5074728260869567
72	0.5083333333333335
72	0.5114583333333333
72	0.5160714285714285
72	0.5166666666666666
72	0.5211538461538463
72	0.5276960784313727
72	0.5285714285714286
72	0.5322916666666667
72	0.5334280303030303
72	0.5343750000000002
72	0.5491228070175439
72	0.5521008403361346
72	0.5546296296296297
72	0.5566964285714288
72	0.5577380952380954
72	0.5583333333333333
72	0.5614583333333334
72	0.5651515151515153
72	0.5736111111111113
72	0.5770833333333334
72	0.5833333333333334
72	0.5847222222222223
72	0.5872975277067349
72	0.5874183006535949
72	0.5931776556776558
72	0.598529411764706
72	0.6
72	0.6043478260869566
72	0.6044871794871797
72	0.6048611111111113
72	0.6107638888888889
72	0.6142857142857143
72	0.6187232905982907
72	0.6187500000000001
72	0.6208333333333333
72	0.6219246031746033
72	0.6229166666666667
72	0.6239583333333334
72	0.6311507936507936
72	0.6321428571428571
72	0.6332070707070708
72	0.6342418546365916
72	0.6375000000000001
72	0.6428030303030304
72	0.6447649572649574
72	0.6462962962962963
72	0.6483630952380952
72	0.6541666666666667
72	0.6571428571428573
72	0.6605769230769232
72	0.6626984126984128
72	0.6636363636363638
72	0.6645833333333335
72	0.6647727272727275
72	0.6695075757575759
72	0.6698257080610022
72	0.6781250000000001
72	0.6847943722943723
72	0.686904761904762
72	0.6875
72	0.6900252525252527
72	0.6916666666666668
72	0.6958333333333333
72	0.6961538461538463
72	0.699404761904762
72	0.7011363636363637
72	0.7012061403508772
72	0.7017857142857145
72	0.7072916666666668
72	0.7136363636363636
72	0.7178030303030304
72	0.7193627450980394
72	0.7235275689223059
72	0.7250000000000001
72	0.7297077922077924
72	0.7319923371647512
72	0.738888888888889
72	0.7428030303030304
72	0.7511363636363638
72	0.7583333333333335
72	0.75979020979021
72	0.76875
72	0.7697916666666668
72	0.7702380952380953
72	0.7708333333333334
72	0.7708333333333335
72	0.7742511520737329
72	0.7750000000000001
72	0.7775252525252525
72	0.7785714285714287
72	0.7861111111111112
72	0.7946428571428572
72	0.79491341991342
72	0.7958333333333334
72	0.7970238095238097
72	0.801388888888889
72	0.8069444444444446
72	0.8071832579185523
72	0.8079545454545456
72	0.8104166666666668
72	0.811029411764706
72	0.8139880952380953
72	0.8166666666666667
72	0.8267857142857145
72	0.8333333333333335
72	0.8345238095238097
72	0.8435672514619884
72	0.8447916666666668
72	0.8451388888888889
72	0.8451388888888891
72	0.8458333333333334
72	0.8468750000000003
72	0.8515625000000001
72	0.8541666666666669
72	0.8660714285714286
72	0.8708333333333335
72	0.8723443223443226
72	0.8725427350427353
72	0.8729166666666668
72	0.875
72	0.8763888888888891
72	0.8791666666666668
72	0.8878205128205129
72	0.8916666666666666
72	0.8916666666666668
72	0.8944444444444447
72	0.8952380952380954
72	0.8958333333333335
72	0.8962121212121215
72	0.9002463054187193
72	0.9041666666666668
72	0.9083333333333335
72	0.9095238095238096
72	0.9113095238095239
72	0.9114906832298137
72	0.9142857142857146
72	0.9160714285714288
72	0.9166666666666667
72	0.9168478260869566
72	0.9276960784313727
72	0.9285714285714287
72	0.9299107142857146
72	0.9386363636363639
72	0.9392857142857145
72	0.9416666666666667
72	0.9462962962962963
72	0.9513888888888891
72	0.9520833333333334
72	0.9573863636363638
72	0.9583333333333335
72	0.9597701149425288
72	0.9628205128205131
72	0.9668478260869566
72	0.9734848484848486
72	0.978125
72	0.9812500000000002
72	0.9875
72	0.9890625000000002
72	0.9916666666666668
72	0.9947916666666667
72	0.9961538461538462
72	0.9962962962962965
72	1.0104166666666667
72	1.0110294117647058
72	1.0142857142857142
72	1.0166666666666668
72	1.0205357142857145
72	1.0208333333333335
72	1.0223214285714286
72	1.0437500000000002
72	1.052777777777778
72	1.0569444444444445
72	1.0577380952380955
72	1.0625
72	1.0625000000000002
72	1.0793478260869567
72	1.0952380952380953
72	1.1011363636363638
72	1.1035714285714286
72	1.1047619047619048
72	1.1078947368421055
72	1.1160714285714288
72	1.1184523809523812
72	1.1222222222222225
72	1.1230769230769233
72	1.1270833333333337
72	1.1282894736842106
72	1.1333333333333333
72	1.1375000000000002
72	1.14093137254902
72	1.1444444444444446
72	1.1458333333333335
72	1.1531250000000002
72	1.1574561403508774
72	1.1619047619047622
72	1.1708333333333336
72	1.1827380952380953
72	1.188636363636364
72	1.2000000000000002
72	1.2013888888888888
72	1.2041666666666668
72	1.2071428571428575
72	1.213888888888889
72	1.2194444444444446
72	1.2305555555555556
72	1.2375000000000003
72	1.2541666666666667
72	1.2541666666666669
72	1.260416666666667
72	1.3013888888888892
72	1.3416666666666668
72	1.3583333333333336
72	1.4041666666666668
72	1.5000000000000002
80	0.1061335403726709
80	0.1086038961038962
80	0.1167585784313726
80	0.1239583333333334
80	0.14192583732057423
80	0.1429841897233202
80	0.16717836257309948
80	0.16976495726495733
80	0.17083333333333342
80	0.17083333333333345
80	0.18753746253746256
80	0.19166666666666676
80	0.19703947368421054
80	0.20416666666666666
80	0.20537280701754385
80	0.2105158730158731
80	0.21502525252525262
80	0.2165849673202615
80	0.22740384615384618
80	0.23073671497584547
80	0.24523809523809534
80	0.2472222222222223
80	0.24944331983805668
80	0.25218253968253973
80	0.2601190476190477
80	0.26086309523809526
80	0.275
80	0.2750000000000001
80	0.3017857142857143
80	0.30312500000000003
80	0.30698924731182803
80	0.3121212121212122
80	0.3152777777777778
80	0.3152777777777779
80	0.3172794117647059
80	0.31875000000000003
80	0.32537878787878793
80	0.32656250000000003
80	0.3270833333333334
80	0.33181818181818185
80	0.3375
80	0.348529411764706
80	0.35018115942028993
80	0.35496031746031753
80	0.35641447368421053
80	0.3687500000000001
80	0.3916666666666667
80	0.4055555555555555
80	0.4055555555555556
80	0.4128205128205129
80	0.413888888888889
80	0.4198891625615764
80	0.4229166666666667
80	0.42352941176470593
80	0.42724358974358984
80	0.4381944444444445
80	0.4422794117647059
80	0.4442307692307694
80	0.44495614035087727
80	0.44653263403263416
80	0.45476190476190487
80	0.4554738562091505
80	0.4625000000000001
80	0.46559829059829066
80	0.46805555555555556
80	0.4696428571428573
80	0.4699561403508773
80	0.47061688311688316
80	0.47261904761904777
80	0.47440476190476194
80	0.4745852187028658
80	0.4815850815850816
80	0.48246336996337
80	0.48333333333333345
80	0.4875000000000001
80	0.48888888888888893
80	0.49345238095238114
80	0.4957070707070709
80	0.49583333333333335
80	0.49674185463659154
80	0.4969696969696971
80	0.4997474747474748
80	0.5041666666666667
80	0.5053030303030304
80	0.5056034482758621
80	0.5085144927536233
80	0.5097902097902098
80	0.5113499245852188
80	0.5166666666666667
80	0.518154761904762
80	0.5250000000000001
80	0.525595238095238
80	0.5316964285714286
80	0.5375000000000001
80	0.5413118131868133
80	0.543452380952381
80	0.5473214285714285
80	0.5480158730158731
80	0.5497252747252748
80	0.5505952380952382
80	0.5514367816091955
80	0.5523809523809524
80	0.553125
80	0.5581168831168832
80	0.5583333333333333
80	0.5664682539682542
80	0.5673611111111112
80	0.5770833333333334
80	0.5808114035087719
80	0.5864583333333334
80	0.5864583333333335
80	0.5931034482758621
80	0.5931776556776558
80	0.5939102564102564
80	0.5944444444444446
80	0.5962301587301588
80	0.5973389355742298
80	0.599404761904762
80	0.6000000000000001
80	0.601388888888889
80	0.6035714285714286
80	0.6083333333333334
80	0.6142857142857143
80	0.6197916666666667
80	0.6202380952380954
80	0.6222222222222223
80	0.6229166666666667
80	0.6267094017094017
80	0.628125
80	0.6291666666666667
80	0.6320402298850575
80	0.6333333333333335
80	0.6375000000000001
80	0.6470238095238096
80	0.6485042735042736
80	0.6535714285714285
80	0.6585144927536232
80	0.6666666666666667
80	0.6708333333333334
80	0.6726076555023923
80	0.6755952380952381
80	0.6781250000000001
80	0.6805555555555557
80	0.6812500000000001
80	0.6823891625615764
80	0.6856231231231232
80	0.6859848484848485
80	0.6875000000000001
80	0.6878205128205129
80	0.6886904761904762
80	0.6892857142857143
80	0.6916666666666667
80	0.6979166666666667
80	0.6988095238095239
80	0.7008928571428572
80	0.7011363636363637
80	0.7017857142857145
80	0.7035714285714287
80	0.7041666666666668
80	0.7077380952380953
80	0.7083333333333334
80	0.711622807017544
80	0.7166666666666668
80	0.7172619047619049
80	0.7184523809523811
80	0.719318181818182
80	0.720779220779221
80	0.7211538461538463
80	0.7239583333333334
80	0.725
80	0.7276960784313726
80	0.7291666666666667
80	0.7320402298850576
80	0.7326388888888891
80	0.7333333333333334
80	0.7363095238095239
80	0.738888888888889
80	0.752922077922078
80	0.7541666666666668
80	0.7553030303030305
80	0.7583333333333335
80	0.7597701149425289
80	0.7660714285714286
80	0.7666666666666668
80	0.7680555555555557
80	0.7785714285714287
80	0.7814144736842107
80	0.7837962962962964
80	0.7910714285714286
80	0.8059523809523811
80	0.8082655826558267
80	0.8125
80	0.8129629629629631
80	0.8136363636363638
80	0.8168478260869567
80	0.8169258373205743
80	0.8208333333333335
80	0.8244047619047621
80	0.825854700854701
80	0.826388888888889
80	0.8305555555555557
80	0.836029411764706
80	0.8375000000000001
80	0.8402777777777779
80	0.8416666666666668
80	0.8418478260869566
80	0.8428685897435899
80	0.8435672514619884
80	0.84375
80	0.8451388888888889
80	0.8526515151515153
80	0.8541666666666667
80	0.8551339285714288
80	0.8645833333333335
80	0.8668478260869567
80	0.867418546365915
80	0.8708333333333333
80	0.8708333333333335
80	0.8719696969696971
80	0.8735294117647061
80	0.8755952380952383
80	0.8944444444444447
80	0.8958333333333334
80	0.8958333333333335
80	0.8979166666666669
80	0.9055555555555558
80	0.9083333333333335
80	0.9110294117647062
80	0.911309523809524
80	0.9160714285714288
80	0.9166666666666667
80	0.9187500000000002
80	0.9272435897435898
80	0.927777777777778
80	0.9324561403508774
80	0.9375
80	0.9375000000000001
80	0.9401515151515152
80	0.9447916666666668
80	0.9452380952380954
80	0.9547619047619048
80	0.9559523809523812
80	0.9569444444444446
80	0.9578125000000002
80	0.9625000000000001
80	0.9694444444444448
80	0.9696428571428573
80	0.9730769230769232
80	0.9806034482758623
80	0.9875000000000003
80	0.9930555555555557
80	1.0180555555555557
80	1.0211538461538463
80	1.0291666666666668
80	1.0327380952380953
80	1.0333333333333337
80	1.0410714285714286
80	1.0416666666666667
80	1.0418478260869568
80	1.0484756097560977
80	1.054166666666667
80	1.0569444444444445
80	1.063257575757576
80	1.0638888888888889
80	1.0657894736842106
80	1.0660714285714288
80	1.0734848484848487
80	1.0750000000000002
80	1.0785714285714287
80	1.0791666666666668
80	1.0833333333333335
80	1.0892857142857144
80	1.1050082101806242
80	1.1083333333333334
80	1.1181034482758623
80	1.1211538461538464
80	1.1270833333333334
80	1.1339285714285716
80	1.1430555555555557
80	1.1511904761904763
80	1.1586538461538463
80	1.1651960784313729
80	1.1809523809523812
80	1.1827380952380953
80	1.187820512820513
80	1.188636363636364
80	1.1934523809523814
80	1.1953947368421056
80	1.2095238095238097
80	1.213888888888889
80	1.2168478260869569
80	1.217567567567568
80	1.21875
80	1.225
80	1.2333333333333334
80	1.2360294117647062
80	1.2479166666666668
80	1.2541666666666669
80	1.2586538461538466
80	1.2708333333333335
80	1.2750000000000001
80	1.2958333333333334
80	1.3541666666666667
80	1.3708333333333338
80	1.4125
80	1.5000000000000002
88	0.08372844827586218
88	0.1001811594202899
88	0.11757518796992487
88	0.13313492063492066
88	0.1366394927536232
88	0.14019607843137266
88	0.14479166666666676
88	0.15761217948717948
88	0.16043956043956048
88	0.16908508158508162
88	0.17083333333333342
88	0.17083333333333345
88	0.17352941176470593
88	0.18819444444444453
88	0.1918320105820106
88	0.19615384615384618
88	0.19754273504273512
88	0.2020833333333334
88	0.20555555555555566
88	0.20708874458874466
88	0.21490384615384622
88	0.218452380952381
88	0.2189102564102565
88	0.22956178160919546
88	0.23035714285714295
88	0.23238636363636367
88	0.23238636363636372
88	0.2383928571428572
88	0.2453947368421053
88	0.26086309523809526
88	0.263961038961039
88	0.2743111960503265
88	0.2845238095238095
88	0.2872294372294372
88	0.290625
88	0.29246031746031753
88	0.29880952380952386
88	0.29940476190476195
88	0.3051339285714286
88	0.3122252747252747
88	0.31354166666666666
88	0.3216269841269842
88	0.3232142857142858
88	0.3291666666666667
88	0.3297077922077922
88	0.33898809523809526
88	0.34078947368421053
88	0.3418478260869565
88	0.34702380952380957
88	0.349404761904762
88	0.3532894736842105
88	0.3583333333333334
88	0.3642857142857144
88	0.3662841191066998
88	0.3687500000000001
88	0.3753151260504202
88	0.4020833333333333
88	0.4045634920634921
88	0.4057367149758454
88	0.40747282608695656
88	0.40820707070707074
88	0.4095238095238096
88	0.41155303030303036
88	0.41870915032679745
88	0.42410714285714296
88	0.4244212962962964
88	0.42843137254901964
88	0.43819444444444455
88	0.44166666666666676
88	0.4461038961038962
88	0.45119047619047625
88	0.4535714285714286
88	0.4541666666666667
88	0.45789473684210535
88	0.46387163561076605
88	0.4650252525252526
88	0.4671296296296297
88	0.47115384615384626
88	0.4736111111111112
88	0.4753205128205129
88	0.4794871794871796
88	0.49375
88	0.4955808080808082
88	0.50018115942029
88	0.5043269230769232
88	0.5065789473684211
88	0.5089015151515152
88	0.5130681818181819
88	0.5152777777777778
88	0.5166666666666667
88	0.5236111111111111
88	0.525462962962963
88	0.529779411764706
88	0.5299603174603176
88	0.5335144927536233
88	0.5411099865047235
88	0.5428571428571429
88	0.5476190476190477
88	0.5520562770562771
88	0.5534455128205129
88	0.5580357142857144
88	0.5657967032967033
88	0.5666666666666668
88	0.5678571428571431
88	0.5696428571428572
88	0.5770833333333334
88	0.5775462962962964
88	0.58125
88	0.5827380952380954
88	0.5889194139194139
88	0.5916666666666668
88	0.5931034482758621
88	0.5944444444444446
88	0.5946428571428573
88	0.5969696969696972
88	0.5970394736842106
88	0.5989583333333335
88	0.6000000000000001
88	0.6035714285714286
88	0.6054841897233203
88	0.6068181818181819
88	0.6097701149425288
88	0.6104395604395605
88	0.6125
88	0.6125000000000002
88	0.6142857142857143
88	0.6157894736842107
88	0.6187500000000001
88	0.6271739130434782
88	0.6362179487179488
88	0.637820512820513
88	0.6395833333333334
88	0.640625
88	0.6421783625730995
88	0.6440850815850817
88	0.6520833333333333
88	0.6568627450980393
88	0.6570340501792116
88	0.6571428571428573
88	0.6604166666666667
88	0.6610294117647059
88	0.6636363636363637
88	0.6645833333333335
88	0.671875
88	0.6725427350427351
88	0.6729341736694678
88	0.6755952380952381
88	0.6785714285714286
88	0.6837301587301587
88	0.6839285714285714
88	0.6855158730158731
88	0.688888888888889
88	0.6916666666666667
88	0.6979166666666667
88	0.7035714285714286
88	0.7041666666666667
88	0.7073863636363638
88	0.7083333333333334
88	0.7086538461538463
88	0.7125
88	0.7125000000000001
88	0.7170017482517483
88	0.7184523809523811
88	0.71875
88	0.725
88	0.7250000000000001
88	0.7282894736842105
88	0.7291666666666669
88	0.7316919191919192
88	0.7375
88	0.7376488095238096
88	0.740625
88	0.7410714285714286
88	0.7416666666666667
88	0.7541666666666667
88	0.7569444444444445
88	0.7606481481481483
88	0.7636904761904763
88	0.7660714285714286
88	0.7666666666666668
88	0.7669871794871796
88	0.7687500000000002
88	0.7703947368421054
88	0.7750000000000001
88	0.7821428571428573
88	0.7854166666666668
88	0.7947916666666668
88	0.7958333333333334
88	0.7964015151515154
88	0.7973958333333335
88	0.7995614035087719
88	0.8005952380952381
88	0.8011363636363638
88	0.8128205128205129
88	0.8156250000000002
88	0.8157894736842106
88	0.8169871794871797
88	0.8263888888888891
88	0.8305555555555556
88	0.8375
88	0.8375000000000001
88	0.8437500000000001
88	0.8461538461538463
88	0.8511363636363638
88	0.8555555555555556
88	0.8559027777777779
88	0.8587962962962964
88	0.8625000000000002
88	0.8636363636363638
88	0.8708333333333336
88	0.8711538461538462
88	0.8818181818181821
88	0.8819444444444445
88	0.8825980392156865
88	0.8830357142857146
88	0.8864583333333335
88	0.8928137651821864
88	0.8937500000000002
88	0.8950216450216452
88	0.8960925039872412
88	0.8963369963369967
88	0.8970238095238096
88	0.9000000000000001
88	0.9001488095238097
88	0.9006127450980395
88	0.9031250000000002
88	0.9055555555555558
88	0.9086538461538463
88	0.9147435897435899
88	0.9178571428571429
88	0.9211538461538464
88	0.9291666666666669
88	0.9322916666666667
88	0.9375000000000001
88	0.9458333333333335
88	0.9464285714285716
88	0.9500000000000002
88	0.9513888888888891
88	0.9597222222222223
88	0.961309523809524
88	0.9708333333333335
88	0.9723214285714288
88	0.9781250000000001
88	0.9833333333333334
88	0.9907894736842106
88	0.9930555555555557
88	1.0035714285714288
88	1.0055555555555558
88	1.012820512820513
88	1.0142857142857142
88	1.0205357142857145
88	1.0229166666666667
88	1.0333333333333337
88	1.0388888888888892
88	1.0657894736842106
88	1.0666666666666669
88	1.070138888888889
88	1.0701388888888892
88	1.0750000000000002
88	1.0770833333333334
88	1.0776960784313725
88	1.0812500000000003
88	1.0952380952380953
88	1.1181034482758623
88	1.125
88	1.1293478260869567
88	1.1375000000000002
88	1.1437500000000003
88	1.147270114942529
88	1.15
88	1.1583333333333334
88	1.163888888888889
88	1.1711538461538464
88	1.1767857142857145
88	1.188636363636364
88	1.2013888888888888
88	1.2095238095238097
88	1.213888888888889
88	1.2157894736842108
88	1.21875
88	1.2194444444444446
88	1.223529411764706
88	1.2362068965517243
88	1.2375000000000003
88	1.25
88	1.2750000000000001
88	1.2875000000000003
88	1.3125
88	1.3375000000000001
88	1.3416666666666668
88	1.375
88	1.4416666666666669
88	1.5000000000000002
96	0.08325163398692816
96	0.09444444444444453
96	0.10747282608695655
96	0.11875000000000008
96	0.13263914261356716
96	0.14572649572649576
96	0.14830586080586083
96	0.14946581196581205
96	0.15000000000000005
96	0.1557367149758455
96	0.15641025641025647
96	0.1609126984126985
96	0.1628205128205129
96	0.16542207792207803
96	0.16578947368421054
96	0.16879789272030657
96	0.17402590779273763
96	0.17678571428571432
96	0.17963267543859646
96	0.1818452380952381
96	0.1847222222222223
96	0.1864583333333334
96	0.19067460317460327
96	0.19703947368421054
96	0.1994433198380567
96	0.20357142857142865
96	0.2090277777777778
96	0.21250000000000008
96	0.21502525252525262
96	0.2150793650793651
96	0.22152777777777782
96	0.22202380952380957
96	0.22291666666666676
96	0.22440476190476197
96	0.23035714285714295
96	0.23095238095238096
96	0.23541666666666666
96	0.24423981191222574
96	0.24484126984126986
96	0.2452380952380953
96	0.2459821428571429
96	0.24809782608695655
96	0.24895833333333342
96	0.25178571428571433
96	0.25397812971342393
96	0.2541666666666667
96	0.25470779220779227
96	0.2549107142857143
96	0.25657051282051285
96	0.25669191919191925
96	0.257638888888889
96	0.2611111111111112
96	0.26698717948717954
96	0.27405303030303035
96	0.27460317460317457
96	0.2750000000000001
96	0.27500000000000013
96	0.284469696969697
96	0.28446969696969704
96	0.28492757242757244
96	0.2875
96	0.2900252525252526
96	0.2906250000000001
96	0.3001811594202899
96	0.3017857142857144
96	0.3113095238095238
96	0.3156019656019656
96	0.31875000000000003
96	0.31964285714285723
96	0.3369212962962963
96	0.3410201149425288
96	0.34744318181818185
96	0.35
96	0.35181888544891643
96	0.3569444444444445
96	0.3582967707967708
96	0.35946969696969705
96	0.3641941391941392
96	0.3642857142857144
96	0.3681776556776557
96	0.36936274509803924
96	0.37480158730158736
96	0.37724358974358974
96	0.37916666666666676
96	0.38677884615384617
96	0.38708576998050687
96	0.3886363636363637
96	0.3916666666666667
96	0.413888888888889
96	0.41538461538461546
96	0.4156250000000001
96	0.41622807017543867
96	0.416468253968254
96	0.42227011494252886
96	0.4224431818181818
96	0.4267857142857143
96	0.42753759398496244
96	0.4318627450980393
96	0.43365384615384617
96	0.43819444444444444
96	0.44027777777777777
96	0.44166666666666676
96	0.443154761904762
96	0.44653110047846906
96	0.4517857142857144
96	0.45277777777777795
96	0.45553306342780026
96	0.46145833333333347
96	0.4628151260504203
96	0.4652777777777779
96	0.46845238095238106
96	0.47500000000000003
96	0.47565359477124197
96	0.4818181818181819
96	0.4833333333333334
96	0.48634992458521875
96	0.4866758241758242
96	0.4879504504504505
96	0.49345238095238114
96	0.49375
96	0.49485294117647066
96	0.4975694444444445
96	0.5003968253968254
96	0.5169871794871795
96	0.5176739926739927
96	0.5206349206349206
96	0.5217261904761905
96	0.5225694444444445
96	0.5256944444444445
96	0.5457482993197279
96	0.5579739704739706
96	0.5583333333333333
96	0.5583333333333336
96	0.559077380952381
96	0.5651515151515153
96	0.5678030303030304
96	0.5679738562091503
96	0.5747252747252749
96	0.5770833333333334
96	0.5776960784313727
96	0.577777777777778
96	0.5794871794871795
96	0.5810897435897437
96	0.5818627450980394
96	0.5822811447811449
96	0.5838450292397661
96	0.5860275689223058
96	0.5875000000000001
96	0.59375
96	0.5939935064935066
96	0.595138888888889
96	0.5969696969696972
96	0.5996031746031747
96	0.6043478260869566
96	0.6052170868347341
96	0.606331168831169
96	0.6074308755760369
96	0.6169871794871796
96	0.6186177248677249
96	0.6194444444444445
96	0.6219696969696971
96	0.6235275689223059
96	0.6242647058823529
96	0.6251602564102564
96	0.6282894736842106
96	0.6291666666666668
96	0.6292613636363638
96	0.6315705128205129
96	0.6327380952380952
96	0.6333333333333334
96	0.6348214285714286
96	0.6375000000000001
96	0.6386363636363637
96	0.6395833333333334
96	0.6414728682170544
96	0.6443181818181818
96	0.6458333333333335
96	0.6468925070028011
96	0.64729020979021
96	0.6489906832298138
96	0.6522435897435898
96	0.6586538461538463
96	0.661904761904762
96	0.6636363636363638
96	0.6656250000000001
96	0.6656746031746034
96	0.6666666666666667
96	0.671875
96	0.6722902097902098
96	0.6748737373737375
96	0.6761363636363638
96	0.6767857142857143
96	0.6776960784313727
96	0.6901422764227643
96	0.6909090909090909
96	0.6924603174603176
96	0.6941964285714286
96	0.6961538461538461
96	0.6966269841269842
96	0.7011363636363637
96	0.7028225806451612
96	0.714656771799629
96	0.7285714285714286
96	0.7299107142857144
96	0.7303571428571429
96	0.7332219251336898
96	0.7379926108374386
96	0.7390037593984964
96	0.7410714285714286
96	0.7432367149758454
96	0.7458333333333335
96	0.7479166666666668
96	0.751388888888889
96	0.7517857142857145
96	0.7623552123552125
96	0.7651422764227643
96	0.7665697674418606
96	0.7708333333333334
96	0.7708333333333335
96	0.7727339181286551
96	0.7789502164502164
96	0.7804878048780489
96	0.7831256109481917
96	0.7833333333333334
96	0.7854166666666667
96	0.7855769230769232
96	0.7875000000000002
96	0.7895833333333335
96	0.7947916666666668
96	0.7980769230769231
96	0.8020833333333335
96	0.8049242424242424
96	0.8053030303030304
96	0.8062500000000001
96	0.8068475452196384
96	0.8083333333333333
96	0.8104166666666667
96	0.8157894736842106
96	0.817857142857143
96	0.8187500000000001
96	0.8209280303030304
96	0.821825396825397
96	0.8240740740740742
96	0.8244047619047621
96	0.8284090909090911
96	0.8303030303030304
96	0.8336538461538463
96	0.8415697674418605
96	0.8421171171171171
96	0.8461538461538463
96	0.847983156028369
96	0.85
96	0.8517857142857146
96	0.8541666666666667
96	0.8598214285714285
96	0.8708333333333336
96	0.8720238095238096
96	0.8937500000000002
96	0.8952380952380954
96	0.898809523809524
96	0.9004504504504506
96	0.9160714285714288
96	0.9210144927536233
96	0.9276960784313727
96	0.9386363636363639
96	0.9458333333333335
96	0.9527777777777778
96	0.9581395348837212
96	0.9587837837837838
96	0.9625
96	0.9633928571428574
96	0.9642857142857144
96	0.9652597402597405
96	0.9708333333333335
96	0.9710144927536233
96	0.9750000000000001
96	0.978125
96	0.9812500000000002
96	0.9875
96	0.9943181818181819
96	1.0006944444444448
96	1.0032894736842108
96	1.0035714285714288
96	1.0166666666666668
96	1.0208333333333335
96	1.0488095238095239
96	1.0516025641025641
96	1.0625000000000002
96	1.0767857142857145
96	1.0961538461538465
96	1.1035714285714286
96	1.1087962962962963
96	1.1193181818181819
96	1.1230769230769233
96	1.1250000000000002
96	1.1293478260869567
96	1.1407894736842108
96	1.1444444444444446
96	1.148529411764706
96	1.1500000000000001
96	1.1583333333333334
96	1.1586538461538463
96	1.1611111111111114
96	1.177873563218391
96	1.179166666666667
96	1.188636363636364
96	1.2000000000000002
96	1.2020833333333334
96	1.2041666666666668
96	1.2125000000000001
96	1.213888888888889
96	1.2263888888888892
96	1.2281250000000001
96	1.2362068965517243
96	1.2392857142857145
96	1.263636363636364
96	1.2750000000000001
96	1.3062500000000001
96	1.3541666666666667
96	1.4000000000000001
96	1.4125
96	1.416666666666667
96	1.4416666666666669
96	1.4625000000000001
96	1.5000000000000002
104	0.06098484848484856
104	0.07850378787878798
104	0.08194444444444453
104	0.09852941176470593
104	0.10386904761904772
104	0.10641447368421059
104	0.10734930274403962
104	0.11434294871794876
104	0.1187500000000001
104	0.12205882352941182
104	0.13125000000000003
104	0.13677884615384622
104	0.1394189144189144
104	0.14761904761904765
104	0.14946581196581205
104	0.15694444444444453
104	0.15952380952380957
104	0.1651709401709402
104	0.171577380952381
104	0.17369306418219463
104	0.1755681818181819
104	0.1756461675579323
104	0.17777777777777784
104	0.1791666666666667
104	0.17982295482295485
104	0.18791894664842684
104	0.18977272727272737
104	0.19615384615384618
104	0.19987373737373737
104	0.20227272727272733
104	0.2026960784313726
104	0.20584554334554336
104	0.20686090225563916
104	0.20803571428571438
104	0.21177884615384618
104	0.21250000000000002
104	0.21311274509803926
104	0.21766138398711177
104	0.2195028011204482
104	0.21979166666666672
104	0.22180059523809528
104	0.22202380952380957
104	0.231439393939394
104	0.24027777777777787
104	0.24285714285714288
104	0.24375000000000002
104	0.24436274509803932
104	0.2485275689223058
104	0.24972527472527475
104	0.25012704686617737
104	0.25416666666666676
104	0.25470779220779227
104	0.26325081168831166
104	0.2681034482758621
104	0.2706349206349207
104	0.2710526315789474
104	0.27591314935064937
104	0.2761363636363636
104	0.2785714285714286
104	0.28194444444444455
104	0.28446969696969704
104	0.2860294117647059
104	0.2899038461538462
104	0.29078947368421054
104	0.2944444444444445
104	0.29632925472747496
104	0.3038690476190476
104	0.3047266139657444
104	0.3073863636363637
104	0.30878378378378385
104	0.3087912087912088
104	0.3152777777777778
104	0.31666666666666676
104	0.3173202614379086
104	0.3216269841269842
104	0.3261363636363637
104	0.32934782608695656
104	0.3296171171171171
104	0.3345238095238096
104	0.3375000000000001
104	0.3479166666666667
104	0.349404761904762
104	0.35032051282051285
104	0.3513888888888889
104	0.3605263157894737
104	0.363797514619883
104	0.37083333333333335
104	0.37613636363636366
104	0.3791666666666667
104	0.38379629629629625
104	0.38958333333333334
104	0.3934027777777778
104	0.3962962962962963
104	0.3979395604395605
104	0.4000000000000001
104	0.4084600477042338
104	0.41041666666666665
104	0.413888888888889
104	0.418840579710145
104	0.4238095238095239
104	0.42500000000000016
104	0.42590852130325824
104	0.4263888888888889
104	0.4271645021645023
104	0.4273809523809524
104	0.4312500000000001
104	0.43333333333333335
104	0.4354166666666668
104	0.4386904761904763
104	0.43960622710622715
104	0.44375000000000003
104	0.45451388888888894
104	0.4568627450980393
104	0.4574561403508772
104	0.4624602543720191
104	0.46727886056971524
104	0.46845238095238106
104	0.46968325791855214
104	0.47261904761904777
104	0.472733918128655
104	0.47518115942028993
104	0.4756993006993007
104	0.47769607843137274
104	0.4803571428571429
104	0.48344017094017105
104	0.4845238095238097
104	0.49083072100313485
104	0.49265350877192987
104	0.49323671497584554
104	0.4937500000000001
104	0.5031250000000002
104	0.5041666666666668
104	0.5054292929292931
104	0.5083333333333334
104	0.5106227106227107
104	0.5113095238095239
104	0.5152777777777778
104	0.5178030303030305
104	0.51875
104	0.5256944444444446
104	0.5281746031746033
104	0.5299603174603176
104	0.5317398119122259
104	0.5350427350427351
104	0.5386363636363638
104	0.5404761904761906
104	0.5421875
104	0.5529761904761906
104	0.555654761904762
104	0.5566964285714286
104	0.5577380952380954
104	0.571969696969697
104	0.572542735042735
104	0.5802631578947369
104	0.5823493027440396
104	0.5888211382113822
104	0.5891544117647061
104	0.589656771799629
104	0.5903846153846155
104	0.5922077922077923
104	0.5922077922077924
104	0.5937500000000001
104	0.5994433198380569
104	0.600378787878788
104	0.6011904761904762
104	0.6020833333333333
104	0.6068181818181819
104	0.6081349206349208
104	0.6083333333333333
104	0.6097222222222223
104	0.6142094017094017
104	0.6206395348837209
104	0.6219696969696971
104	0.6226851851851853
104	0.6237554112554113
104	0.6304924242424244
104	0.634469696969697
104	0.6443181818181818
104	0.6447649572649574
104	0.6458333333333335
104	0.6462837837837838
104	0.6470238095238096
104	0.6480978260869565
104	0.6500000000000001
104	0.6521464646464648
104	0.6524784482758621
104	0.6532894736842105
104	0.654513888888889
104	0.6571428571428573
104	0.6586538461538463
104	0.6595238095238095
104	0.6595238095238096
104	0.661029411764706
104	0.662367724867725
104	0.665625
104	0.6670751633986929
104	0.6785714285714286
104	0.6812500000000001
104	0.6855158730158731
104	0.686325187969925
104	0.6873015873015873
104	0.6889880952380952
104	0.6916666666666667
104	0.6941964285714286
104	0.7035714285714285
104	0.7040311653116531
104	0.7125
104	0.71875
104	0.7195917508417508
104	0.726388888888889
104	0.7306034482758621
104	0.7458333333333335
104	0.751388888888889
104	0.7529914529914532
104	0.7583333333333335
104	0.7636716881874701
104	0.7637820512820512
104	0.7668650793650795
104	0.7687500000000002
104	0.7695312500000001
104	0.771374458874459
104	0.7732142857142859
104	0.7741683991683993
104	0.7768188854489166
104	0.7791666666666668
104	0.7836538461538464
104	0.7837837837837839
104	0.7854166666666668
104	0.7875000000000002
104	0.7886363636363638
104	0.7924430641821947
104	0.7958333333333334
104	0.8011363636363638
104	0.8023809523809524
104	0.8049242424242424
104	0.8106601731601734
104	0.811029411764706
104	0.8142857142857145
104	0.8187500000000001
104	0.8198863636363638
104	0.8208333333333335
104	0.8235294117647061
104	0.8246657754010698
104	0.8254504504504504
104	0.8361111111111114
104	0.8375000000000001
104	0.8396739130434784
104	0.8500000000000001
104	0.8503205128205129
104	0.851388888888889
104	0.8541666666666666
104	0.8541666666666667
104	0.8595238095238098
104	0.8625000000000002
104	0.8712962962962965
104	0.8876964433416048
104	0.8899038461538464
104	0.8907894736842108
104	0.8944444444444447
104	0.8952380952380954
104	0.90018115942029
104	0.9085144927536233
104	0.9118589743589745
104	0.9123062015503878
104	0.9160714285714288
104	0.9172794117647058
104	0.9285714285714286
104	0.9322916666666667
104	0.9333333333333335
104	0.9386363636363639
104	0.94453125
104	0.9446428571428571
104	0.9458333333333335
104	0.9462962962962963
104	0.9559523809523812
104	0.95625
104	0.9590725806451614
104	0.9647435897435899
104	0.9694444444444444
104	0.9703947368421053
104	0.9812500000000002
104	0.9818181818181819
104	0.9962962962962965
104	1.0166666666666668
104	1.017765567765568
104	1.018609022556391
104	1.0229166666666667
104	1.0267857142857144
104	1.0333333333333334
104	1.0375
104	1.041666666666667
104	1.0625000000000002
104	1.0924603174603176
104	1.1040697674418607
104	1.1125000000000003
104	1.1166666666666667
104	1.1181034482758623
104	1.1193181818181819
104	1.125
104	1.1270833333333337
104	1.1345238095238097
104	1.1375000000000002
104	1.1407894736842108
104	1.1437500000000003
104	1.1611111111111114
104	1.1642857142857146
104	1.1666666666666667
104	1.1750000000000003
104	1.1945512820512825
104	1.1980769230769233
104	1.2000000000000002
104	1.2056034482758624
104	1.2109756097560977
104	1.2362068965517243
104	1.2410714285714286
104	1.2458333333333336
104	1.2461538461538464
104	1.2750000000000001
104	1.276136363636364
104	1.3250000000000002
104	1.3541666666666667
104	1.5000000000000002
112	0.06071428571428579
112	0.09317226890756308
112	0.10432692307692312
112	0.11827651515151516
112	0.12348484848484857
112	0.1277777777777778
112	0.12809829059829067
112	0.13060344827586215
112	0.13218325791855212
112	0.13428362573099423
112	0.13677884615384622
112	0.141437728937729
112	0.14431818181818185
112	0.14678362573099416
112	0.1569444444444445
112	0.15808080808080813
112	0.16011733716475102
112	0.16033513270355376
112	0.16442307692307695
112	0.17194148936170223
112	0.1762515262515263
112	0.17843137254901967
112	0.17895021645021653
112	0.17948179271708686
112	0.1804738562091504
112	0.1845394736842106
112	0.1847222222222223
112	0.1861590038314177
112	0.18960622710622715
112	0.19008924082453496
112	0.19017857142857147
112	0.19027777777777782
112	0.19227941176470598
112	0.19495614035087722
112	0.19513888888888892
112	0.19532967032967039
112	0.1954192546583852
112	0.19615384615384618
112	0.19687500000000008
112	0.19754273504273512
112	0.20189479638009056
112	0.20416666666666672
112	0.20718325791855208
112	0.20803571428571432
112	0.20803571428571438
112	0.20849358974358978
112	0.20989583333333342
112	0.21011904761904765
112	0.21460084033613452
112	0.21460084033613455
112	0.21490384615384617
112	0.21490384615384622
112	0.2183275058275059
112	0.22638888888888897
112	0.22719017094017097
112	0.2395562770562771
112	0.25218253968253973
112	0.25327380952380957
112	0.25416666666666665
112	0.2541666666666667
112	0.2552579365079365
112	0.2556034482758621
112	0.2562675070028012
112	0.25879629629629636
112	0.26011904761904764
112	0.2799603174603176
112	0.2906250000000001
112	0.29450280112044813
112	0.294510582010582
112	0.2958333333333334
112	0.2973443223443224
112	0.3017857142857144
112	0.30972222222222234
112	0.31049783549783555
112	0.3134615384615385
112	0.31666666666666676
112	0.3172619047619048
112	0.31964285714285723
112	0.32140151515151516
112	0.3270833333333334
112	0.33650793650793653
112	0.3375
112	0.349404761904762
112	0.35018037518037515
112	0.3569444444444445
112	0.3603534075573549
112	0.36102941176470593
112	0.36130952380952386
112	0.36388888888888893
112	0.3640151515151515
112	0.368312324929972
112	0.37101449275362325
112	0.3746510673234812
112	0.3779589371980677
112	0.3793478260869566
112	0.3797619047619048
112	0.3847222222222223
112	0.3915404040404042
112	0.40329131652661077
112	0.4045634920634921
112	0.4073232323232325
112	0.4095238095238096
112	0.4110294117647059
112	0.41295045045045053
112	0.41617647058823537
112	0.4216063348416291
112	0.4260504201680674
112	0.42896825396825405
112	0.4328470380194519
112	0.4345394736842106
112	0.4363095238095238
112	0.4400462962962964
112	0.4418269230769231
112	0.4517857142857144
112	0.45269607843137266
112	0.46281512605042036
112	0.46406250000000016
112	0.46810344827586226
112	0.46815501562944034
112	0.4707070707070708
112	0.47291666666666676
112	0.4731601731601733
112	0.47613636363636375
112	0.47676767676767695
112	0.48257575757575766
112	0.48259803921568634
112	0.48782051282051286
112	0.48888888888888893
112	0.4907894736842106
112	0.4920677361853833
112	0.4927083333333334
112	0.4970394736842106
112	0.49719551282051294
112	0.498529411764706
112	0.50018115942029
112	0.5034313725490196
112	0.5059695512820513
112	0.506989247311828
112	0.5071248196248197
112	0.507638888888889
112	0.514556623931624
112	0.5160714285714285
112	0.5208333333333335
112	0.5211538461538463
112	0.5250000000000001
112	0.5354166666666667
112	0.5376811594202899
112	0.543452380952381
112	0.544308943089431
112	0.5443627450980393
112	0.5447649572649574
112	0.5458333333333334
112	0.55
112	0.550462962962963
112	0.5545860389610391
112	0.5546296296296297
112	0.5604166666666668
112	0.5702380952380953
112	0.5747252747252748
112	0.5770833333333334
112	0.5803571428571429
112	0.58125
112	0.5820512820512821
112	0.5839346349745331
112	0.5844780219780221
112	0.5847965440356745
112	0.5866228070175439
112	0.587584435688151
112	0.5916666666666667
112	0.5922077922077924
112	0.5928030303030305
112	0.5941243833685695
112	0.5976190476190477
112	0.5981506238859181
112	0.6028225806451614
112	0.6044799498746868
112	0.6059027777777779
112	0.607010582010582
112	0.6072344322344323
112	0.6079545454545456
112	0.6130016722408027
112	0.6136363636363638
112	0.6141098484848485
112	0.6159722222222221
112	0.6174603174603177
112	0.6222222222222222
112	0.6240384615384615
112	0.6364583333333333
112	0.6378205128205129
112	0.6416666666666667
112	0.6418478260869566
112	0.6472222222222224
112	0.6490530303030304
112	0.6501068376068375
112	0.654513888888889
112	0.6589285714285715
112	0.6595238095238095
112	0.6615615615615615
112	0.6643188854489164
112	0.664351851851852
112	0.665625
112	0.6712470449172577
112	0.671374458874459
112	0.675
112	0.6770833333333335
112	0.6818609022556392
112	0.6838450292397662
112	0.6892857142857143
112	0.6961038961038961
112	0.7026515151515152
112	0.7073863636363638
112	0.7201388888888891
112	0.7250000000000001
112	0.7253205128205129
112	0.7321428571428572
112	0.7355769230769231
112	0.7418478260869565
112	0.7455086580086581
112	0.7504504504504506
112	0.7550675675675678
112	0.7647435897435899
112	0.7660714285714286
112	0.767123287671233
112	0.7680555555555557
112	0.76875
112	0.7703947368421054
112	0.7765625000000002
112	0.7806034482758623
112	0.7821428571428573
112	0.7837962962962964
112	0.7847222222222223
112	0.786764705882353
112	0.7895833333333335
112	0.7906144781144782
112	0.7910714285714286
112	0.7918478260869567
112	0.7991228070175439
112	0.801388888888889
112	0.8020833333333334
112	0.8023090815273479
112	0.8043478260869567
112	0.8053030303030304
112	0.8068475452196384
112	0.8101726726726728
112	0.8156250000000002
112	0.8194444444444445
112	0.8197115384615385
112	0.8255681818181819
112	0.8305555555555556
112	0.8385416666666667
112	0.8416666666666668
112	0.8440476190476193
112	0.8511363636363638
112	0.8528225806451614
112	0.8559523809523812
112	0.8729166666666668
112	0.8739583333333334
112	0.8888888888888891
112	0.8937500000000003
112	0.9000000000000001
112	0.9032894736842105
112	0.9138888888888892
112	0.9199561403508774
112	0.9248062015503878
112	0.9255016722408029
112	0.9285714285714286
112	0.9290849673202617
112	0.9291666666666668
112	0.9386363636363639
112	0.939267676767677
112	0.9400432900432902
112	0.9447916666666668
112	0.9454918032786885
112	0.9583333333333335
112	0.9597222222222223
112	0.961309523809524
112	0.9750000000000002
112	0.9791666666666667
112	0.9907894736842107
112	1.0
112	1.0031250000000003
112	1.0142857142857142
112	1.0458333333333334
112	1.063888888888889
112	1.0699561403508773
112	1.0750000000000002
112	1.1105769230769231
112	1.1319444444444446
112	1.1375000000000002
112	1.1407894736842108
112	1.179166666666667
112	1.1980769230769233
112	1.2041666666666668
112	1.2125000000000001
112	1.213888888888889
112	1.2166666666666668
112	1.2312500000000002
112	1.2888888888888892
112	1.3000000000000003
112	1.4125
112	1.5000000000000002
120	0.06739510489510497
120	0.07286184210526314
120	0.08369788106630216
120	0.08811274509803932
120	0.09243762993763001
120	0.09496336996336997
120	0.0965326340326341
120	0.10123606329777438
120	0.10138888888888899
120	0.1066241685144125
120	0.10919913419913423
120	0.11962560386473435
120	0.12331871345029248
120	0.12421328671328678
120	0.1279589371980677
120	0.12821969696969707
120	0.13197508388662813
120	0.13271540771540774
120	0.13403540903540906
120	0.14530423280423277
120	0.14558080808080817
120	0.14702380952380956
120	0.14793956043956052
120	0.14861111111111105
120	0.15158730158730158
120	0.15595238095238106
120	0.1568181818181818
120	0.16102941176470598
120	0.1684974747474748
120	0.16859639016897082
120	0.16946699134199134
120	0.171969696969697
120	0.1741161616161616
120	0.1766941391941392
120	0.17678571428571432
120	0.1780210643015521
120	0.1784313725490196
120	0.18141447368421054
120	0.18337813620071688
120	0.1845394736842106
120	0.18455882352941183
120	0.18479020979020983
120	0.19067460317460327
120	0.1916666666666667
120	0.19316259398496244
120	0.19369868637110016
120	0.19495614035087716
120	0.19513888888888892
120	0.19550865800865802
120	0.19655017921146956
120	0.19740259740259739
120	0.20113636363636372
120	0.20803571428571438
120	0.20871212121212124
120	0.2088450292397661
120	0.2111559139784947
120	0.21493644067796613
120	0.21931818181818186
120	0.22031250000000002
120	0.22638888888888892
120	0.23238636363636372
120	0.23333333333333342
120	0.23662280701754393
120	0.2376811594202899
120	0.24027777777777778
120	0.24027777777777787
120	0.24375000000000002
120	0.24488636363636368
120	0.2452076381164257
120	0.2452380952380953
120	0.2458333333333334
120	0.2485275689223058
120	0.24880952380952379
120	0.24895833333333342
120	0.24926470588235303
120	0.2503151260504202
120	0.2520989974937344
120	0.25470779220779227
120	0.25625000000000003
120	0.2565126050420168
120	0.25669191919191925
120	0.25918803418803427
120	0.2605769230769231
120	0.261764705882353
120	0.26250000000000007
120	0.2666666666666667
120	0.26698717948717954
120	0.2693181818181819
120	0.2697916666666667
120	0.27293956043956047
120	0.2730072463768117
120	0.2735347985347985
120	0.27995409762651147
120	0.28181818181818186
120	0.28446969696969704
120	0.28690476190476194
120	0.2958333333333334
120	0.3003787878787879
120	0.30039682539682544
120	0.3086538461538462
120	0.30972222222222234
120	0.3156746031746032
120	0.32519841269841276
120	0.32658730158730165
120	0.32909035409035403
120	0.3375000000000001
120	0.3386363636363637
120	0.348529411764706
120	0.3500000000000001
120	0.35265151515151516
120	0.3597701149425288
120	0.36130952380952386
120	0.38048418972332027
120	0.3899247491638796
120	0.39198717948717954
120	0.39661680911680913
120	0.4000000000000001
120	0.409469696969697
120	0.40946969696969704
120	0.41091269841269845
120	0.4119047619047619
120	0.419489247311828
120	0.4205280830280831
120	0.42802408319649715
120	0.4289335664335665
120	0.42916666666666675
120	0.4324728260869567
120	0.4349431818181819
120	0.43630952380952387
120	0.44015151515151524
120	0.4403508771929825
120	0.44454022988505754
120	0.4476190476190477
120	0.44785353535353545
120	0.4522435897435899
120	0.45507518796992497
120	0.4556776556776558
120	0.45625000000000004
120	0.4568627450980393
120	0.45691823899371065
120	0.45729166666666676
120	0.4625
120	0.4689102564102564
120	0.4689102564102565
120	0.4691964285714287
120	0.4714912280701754
120	0.47196969696969704
120	0.47500000000000003
120	0.4753205128205129
120	0.4780210643015521
120	0.4865435490435492
120	0.4871657754010697
120	0.49745484400656825
120	0.5000939849624061
120	0.500915750915751
120	0.5071428571428572
120	0.5085144927536233
120	0.5121212121212122
120	0.512418300653595
120	0.5125000000000001
120	0.5133928571428572
120	0.5142857142857143
120	0.5145833333333334
120	0.5147435897435897
120	0.5160714285714286
120	0.5180555555555557
120	0.5198581560283688
120	0.5208781362007169
120	0.5263257575757576
120	0.5281746031746033
120	0.534469696969697
120	0.5403846153846155
120	0.5431034482758621
120	0.5443609022556393
120	0.5455357142857145
120	0.5500000000000002
120	0.5577380952380954
120	0.5583333333333335
120	0.5638888888888891
120	0.5646825396825398
120	0.5651515151515153
120	0.5673611111111112
120	0.576371635610766
120	0.577777777777778
120	0.5803571428571428
120	0.5805250783699061
120	0.58125
120	0.5847222222222223
120	0.5895833333333333
120	0.5914682539682541
120	0.595779220779221
120	0.6035714285714286
120	0.6116394927536232
120	0.6125000000000002
120	0.6168478260869567
120	0.618423961096375
120	0.6205484896661367
120	0.6291077217801357
120	0.6318627450980393
120	0.6333333333333335
120	0.6383832565284179
120	0.6386363636363637
120	0.6388888888888891
120	0.642857142857143
120	0.6461538461538463
120	0.651889534883721
120	0.6546926910299005
120	0.6578525641025641
120	0.6595238095238095
120	0.6600132625994695
120	0.6610294117647059
120	0.6610294117647061
120	0.665625
120	0.6660037878787879
120	0.6663419913419915
120	0.6672794117647061
120	0.6722049689440993
120	0.6742750783699061
120	0.6761363636363638
120	0.6767857142857143
120	0.6770833333333335
120	0.6805555555555557
120	0.68125
120	0.6836538461538462
120	0.6886081560283688
120	0.6892857142857143
120	0.691468253968254
120	0.6915849673202615
120	0.6916666666666667
120	0.6941964285714286
120	0.6953947368421052
120	0.7011363636363637
120	0.7041666666666668
120	0.7083333333333334
120	0.7166666666666668
120	0.7184822361546501
120	0.7187500000000001
120	0.7193181818181817
120	0.7261363636363638
120	0.7297077922077924
120	0.7321428571428572
120	0.7322916666666668
120	0.7355769230769232
120	0.7375
120	0.7437500000000001
120	0.7471544715447156
120	0.7484848484848485
120	0.7565476190476192
120	0.7610294117647061
120	0.7623062015503876
120	0.7671296296296297
120	0.769489247311828
120	0.7708333333333335
120	0.7742647058823531
120	0.775378787878788
120	0.7777777777777779
120	0.7778225806451614
120	0.7807692307692309
120	0.7829004329004329
120	0.7847222222222223
120	0.7875000000000001
120	0.7895833333333335
120	0.8
120	0.8000000000000002
120	0.801388888888889
120	0.8043478260869567
120	0.8071428571428574
120	0.811029411764706
120	0.8117788461538463
120	0.8125
120	0.8141534391534393
120	0.8194444444444445
120	0.8208333333333335
120	0.823529411764706
120	0.8252262443438916
120	0.8268188854489165
120	0.8298611111111113
120	0.8321256038647344
120	0.8336538461538463
120	0.8348389355742298
120	0.8355263157894737
120	0.84375
120	0.8461538461538463
120	0.8573529411764708
120	0.8583333333333334
120	0.8611111111111113
120	0.8625000000000002
120	0.8628205128205131
120	0.8683210784313729
120	0.8702380952380953
120	0.8820402298850576
120	0.8826923076923079
120	0.8875
120	0.8944444444444447
120	0.9000000000000001
120	0.9026515151515153
120	0.9031250000000002
120	0.9102713178294576
120	0.9109848484848486
120	0.9120120120120123
120	0.9160714285714288
120	0.9211538461538464
120	0.9279720279720283
120	0.9333333333333333
120	0.943840579710145
120	0.948076923076923
120	0.9527777777777778
120	0.9545454545454547
120	0.9625
120	0.9633928571428574
120	0.9647435897435899
120	0.9695512820512824
120	0.9734848484848486
120	0.9791666666666667
120	0.9818181818181819
120	0.9833333333333334
120	0.9875
120	1.0035714285714288
120	1.0049603174603174
120	1.0083333333333333
120	1.0208333333333335
120	1.0211538461538463
120	1.0522435897435898
120	1.0666666666666669
120	1.08125
120	1.100320512820513
120	1.101041666666667
120	1.1011363636363638
120	1.1041666666666667
120	1.1062500000000002
120	1.1125
120	1.1319444444444446
120	1.136029411764706
120	1.1375000000000002
120	1.1592342342342343
120	1.2013888888888888
120	1.2019736842105266
120	1.2096698113207551
120	1.2193181818181822
120	1.2312500000000002
120	1.2333333333333334
120	1.2461538461538464
120	1.2750000000000001
120	1.2888888888888892
120	1.3013888888888892
120	1.3285714285714287
120	1.4000000000000001
120	1.4416666666666669
120	1.5000000000000002
128	0.05046296296296306
128	0.057010582010582025
128	0.07018678160919542
128	0.07410714285714291
128	0.08240950226244351
128	0.08260073260073264
128	0.08498992413466101
128	0.0855769230769231
128	0.08637663398692812
128	0.08784722222222224
128	0.088457375957376
128	0.08876262626262635
128	0.0903772378516625
128	0.09062500000000007
128	0.09270833333333342
128	0.09583333333333335
128	0.10138888888888888
128	0.10454545454545465
128	0.11817765567765577
128	0.12110389610389616
128	0.12155572755417961
128	0.12348484848484857
128	0.1280982905982907
128	0.13214285714285717
128	0.1324719318621758
128	0.1337962962962963
128	0.13498774509803924
128	0.13502886002886
128	0.13677884615384622
128	0.13721988795518214
128	0.1397486772486773
128	0.14166666666666672
128	0.14171146953405026
128	0.1433875677930747
128	0.1443181818181819
128	0.14473443223443228
128	0.14496336996337
128	0.14672733077905498
128	0.1468073593073593
128	0.15000000000000008
128	0.15080128205128213
128	0.15477886056971524
128	0.155952380952381
128	0.15694444444444453
128	0.15730056980056983
128	0.1582070707070708
128	0.15924185463659152
128	0.16043956043956048
128	0.16102941176470598
128	0.1610930735930736
128	0.16213194700036804
128	0.16268115942028993
128	0.16285310734463282
128	0.16682692307692315
128	0.16797542735042736
128	0.1708333333333334
128	0.1730978260869566
128	0.17353988603988596
128	0.17595029239766086
128	0.18125000000000008
128	0.18417487684729072
128	0.1847701149425288
128	0.1869152046783626
128	0.18735994397759104
128	0.18819444444444453
128	0.19099462365591408
128	0.19687500000000008
128	0.19718406593406596
128	0.19740338164251214
128	0.19788961038961048
128	0.20113636363636367
128	0.20611263736263735
128	0.2072916666666667
128	0.2077651515151515
128	0.20930735930735933
128	0.21038961038961043
128	0.21250000000000002
128	0.21250000000000005
128	0.21334175084175083
128	0.21458333333333335
128	0.2180555555555556
128	0.22107308201058196
128	0.224404761904762
128	0.22719017094017097
128	0.22765151515151524
128	0.22986111111111107
128	0.23035714285714293
128	0.2308150183150183
128	0.23194444444444448
128	0.23333333333333342
128	0.2355519480519481
128	0.23722527472527483
128	0.2395562770562771
128	0.24027777777777787
128	0.24375000000000008
128	0.2443627450980393
128	0.2472222222222223
128	0.247635582010582
128	0.24942226890756303
128	0.25693681318681316
128	0.25714285714285723
128	0.257638888888889
128	0.2579545454545455
128	0.26458333333333334
128	0.26698717948717954
128	0.2750000000000001
128	0.2798076923076923
128	0.2840277777777778
128	0.2878720238095238
128	0.29047619047619055
128	0.29261695906432744
128	0.2974431818181818
128	0.2995098039215687
128	0.3083333333333334
128	0.3091748768472907
128	0.30972222222222234
128	0.3152777777777778
128	0.3166666666666667
128	0.3261363636363637
128	0.32708333333333334
128	0.327827380952381
128	0.33898809523809526
128	0.3413194444444445
128	0.34427655677655683
128	0.34444444444444455
128	0.34497282608695656
128	0.35000000000000003
128	0.351388888888889
128	0.35982142857142857
128	0.37083333333333335
128	0.37619047619047624
128	0.3861111111111112
128	0.388961038961039
128	0.3917114695340502
128	0.3956885456885457
128	0.40000000000000013
128	0.4028772378516625
128	0.4090811965811966
128	0.413888888888889
128	0.41481481481481486
128	0.42276785714285725
128	0.42323717948717954
128	0.4248062015503877
128	0.42548840048840053
128	0.4273809523809524
128	0.42884199134199147
128	0.4302187848383502
128	0.43125
128	0.4314102564102565
128	0.4316689466484269
128	0.43281250000000004
128	0.4333333333333334
128	0.4364583333333334
128	0.4387061403508772
128	0.4401785714285715
128	0.4431277056277057
128	0.443154761904762
128	0.44610249784668393
128	0.44705882352941195
128	0.4478896103896104
128	0.4486111111111112
128	0.44898989898989905
128	0.4551587301587302
128	0.4645021645021645
128	0.46529304029304036
128	0.4676770644161949
128	0.46845238095238106
128	0.4706349206349207
128	0.4761363636363638
128	0.47795138888888905
128	0.4782051282051283
128	0.48303571428571435
128	0.4833333333333334
128	0.48333333333333345
128	0.4854166666666667
128	0.5006944444444446
128	0.5041666666666668
128	0.5063234384662957
128	0.5105769230769232
128	0.5166666666666666
128	0.5266483516483518
128	0.5272727272727273
128	0.5326388888888889
128	0.5378205128205129
128	0.5409706331045003
128	0.5440476190476192
128	0.5455357142857145
128	0.5473958333333334
128	0.5480158730158732
128	0.5497252747252748
128	0.5517857142857143
128	0.5529761904761906
128	0.5586538461538462
128	0.5600594227504245
128	0.5647435897435897
128	0.5693510737628384
128	0.5708333333333335
128	0.5726190476190477
128	0.5748737373737375
128	0.5765957446808512
128	0.5772644927536232
128	0.5818627450980394
128	0.5839346349745331
128	0.5864583333333334
128	0.5867673992673994
128	0.5869212962962962
128	0.5875000000000001
128	0.5916666666666668
128	0.5917933810375673
128	0.592080378250591
128	0.6031250000000001
128	0.6035714285714286
128	0.6048611111111113
128	0.6054841897233203
128	0.6058150183150184
128	0.6111111111111113
128	0.6157894736842107
128	0.6207735247208932
128	0.6210317460317462
128	0.6251096491228072
128	0.626388888888889
128	0.6265625
128	0.6294799498746868
128	0.6321428571428572
128	0.6333333333333335
128	0.6385416666666668
128	0.638888888888889
128	0.6404220779220782
128	0.6461538461538463
128	0.64729020979021
128	0.6478828600405682
128	0.6499999999999999
128	0.6500000000000001
128	0.6532894736842105
128	0.6552083333333334
128	0.6568181818181817
128	0.6598290598290598
128	0.6607142857142858
128	0.6619147157190636
128	0.6632575757575758
128	0.6639632107023412
128	0.6643155694879833
128	0.6719696969696971
128	0.6726190476190477
128	0.6741071428571428
128	0.6796875
128	0.6833333333333333
128	0.6836538461538462
128	0.6861559139784948
128	0.6869212962962963
128	0.6924603174603174
128	0.6979166666666666
128	0.701388888888889
128	0.7017857142857145
128	0.7179841897233202
128	0.723527568922306
128	0.725
128	0.7261363636363638
128	0.726388888888889
128	0.7264880952380952
128	0.7343434343434344
128	0.7351190476190479
128	0.736029411764706
128	0.738888888888889
128	0.7399092970521542
128	0.7437500000000001
128	0.7487179487179488
128	0.7504504504504506
128	0.7523809523809525
128	0.7583333333333335
128	0.7587284482758623
128	0.7647435897435899
128	0.7651960784313727
128	0.7680555555555557
128	0.7708333333333335
128	0.7732142857142859
128	0.7820512820512822
128	0.7837962962962964
128	0.7854166666666667
128	0.7903225806451614
128	0.7946428571428572
128	0.7958333333333334
128	0.8033574271946367
128	0.8045739348370928
128	0.8059523809523811
128	0.8068181818181819
128	0.8104166666666668
128	0.811029411764706
128	0.8125
128	0.8135504201680674
128	0.8145424836601308
128	0.8156250000000002
128	0.8194444444444446
128	0.8208333333333335
128	0.8214285714285716
128	0.8234848484848485
128	0.8267857142857145
128	0.8541666666666669
128	0.8564102564102566
128	0.8645562770562771
128	0.8685574229691879
128	0.875
128	0.8763888888888891
128	0.8770833333333335
128	0.8833333333333335
128	0.8845238095238097
128	0.8903225806451613
128	0.890830721003135
128	0.8937500000000002
128	0.8972222222222224
128	0.90625
128	0.9097701149425289
128	0.9160714285714288
128	0.9386363636363639
128	0.9423611111111114
128	0.9458333333333335
128	0.9500000000000002
128	0.9583333333333335
128	0.9729166666666669
128	0.9734848484848486
128	0.9847222222222225
128	0.9903361344537818
128	0.9930555555555557
128	0.9943181818181821
128	0.9961538461538462
128	1.0041666666666667
128	1.0083333333333333
128	1.0118951612903229
128	1.0208333333333335
128	1.0541666666666667
128	1.063888888888889
128	1.0750000000000002
128	1.088888888888889
128	1.09375
128	1.1
128	1.1041666666666667
128	1.1097222222222225
128	1.1125000000000003
128	1.1153169014084507
128	1.125
128	1.1250000000000002
128	1.131818181818182
128	1.1333333333333335
128	1.1375000000000002
128	1.1444444444444446
128	1.148529411764706
128	1.1583333333333337
128	1.1767857142857145
128	1.1980769230769233
128	1.2000000000000002
128	1.2125000000000001
128	1.213888888888889
128	1.25
128	1.5000000000000002
136	0.05359386548410941
136	0.08194444444444453
136	0.08602941176470595
136	0.08629227053140107
136	0.08876262626262635
136	0.09284759358288779
136	0.09335548172757474
136	0.10179100790513831
136	0.10393668831168834
136	0.10739489489489493
136	0.11413690476190479
136	0.11527777777777778
136	0.11923981191222581
136	0.1193627450980393
136	0.1221742543171115
136	0.12321428571428578
136	0.12393162393162396
136	0.12457264957264963
136	0.12604478854478857
136	0.12875243664717345
136	0.12897812971342387
136	0.1291666666666667
136	0.12916666666666676
136	0.12991071428571438
136	0.13378378378378375
136	0.13464076246334314
136	0.1351190476190477
136	0.13611111111111115
136	0.13706073338426278
136	0.13750000000000007
136	0.13878205128205134
136	0.13988970588235294
136	0.14479166666666676
136	0.14513888888888893
136	0.14558080808080817
136	0.14687499999999998
136	0.14758089133089136
136	0.15000000000000008
136	0.15022644927536233
136	0.1516409266409266
136	0.1549938725490196
136	0.15595238095238106
136	0.1582070707070708
136	0.15924185463659152
136	0.16133261494252876
136	0.1633101851851852
136	0.1650462962962963
136	0.16562500000000008
136	0.16717836257309948
136	0.16845238095238102
136	0.1697649572649573
136	0.17070707070707075
136	0.1708333333333334
136	0.17229020979020987
136	0.17232142857142865
136	0.17309782608695662
136	0.1732323232323233
136	0.1740740740740741
136	0.17462121212121218
136	0.17553519593613937
136	0.1755681818181819
136	0.17585656213704992
136	0.1760757080610022
136	0.17777777777777784
136	0.17901785714285717
136	0.17972560975609764
136	0.18125000000000008
136	0.1821031115148762
136	0.18333333333333335
136	0.18365384615384617
136	0.18365384615384622
136	0.1845394736842106
136	0.1857142857142858
136	0.18685064935064938
136	0.18819444444444453
136	0.1896739130434783
136	0.19067460317460327
136	0.19166666666666676
136	0.19241071428571432
136	0.19280303030303036
136	0.19315476190476197
136	0.19375000000000003
136	0.19687500000000008
136	0.1994791666666667
136	0.20357142857142863
136	0.20555555555555566
136	0.20714285714285718
136	0.20803571428571438
136	0.21175115207373274
136	0.21502525252525262
136	0.21538461538461537
136	0.2158156498673741
136	0.21770833333333334
136	0.22061688311688313
136	0.22291666666666676
136	0.22366071428571432
136	0.22638888888888897
136	0.2267006802721089
136	0.23235554767812838
136	0.23238636363636372
136	0.23782051282051286
136	0.2390993265993266
136	0.23960375816993462
136	0.24257518796992483
136	0.24539473684210533
136	0.2458333333333334
136	0.24895833333333342
136	0.25079365079365085
136	0.2510416666666667
136	0.25218253968253973
136	0.26057692307692315
136	0.2609283625730994
136	0.2611111111111112
136	0.2611201298701299
136	0.2630952380952381
136	0.2666666666666667
136	0.2669871794871795
136	0.2690476190476191
136	0.2696428571428572
136	0.2710533126293996
136	0.275
136	0.2750000000000001
136	0.2778846153846154
136	0.2782894736842106
136	0.2805555555555556
136	0.28303571428571433
136	0.28446969696969704
136	0.286904761904762
136	0.2906250000000001
136	0.2958333333333334
136	0.2968482905982906
136	0.29940476190476195
136	0.3046232876712329
136	0.30972222222222234
136	0.3140625000000001
136	0.31465773809523806
136	0.32307692307692315
136	0.32470238095238096
136	0.32646103896103895
136	0.32665699080793414
136	0.33021235521235515
136	0.3336601307189543
136	0.3470238095238095
136	0.34773391812865495
136	0.348529411764706
136	0.349404761904762
136	0.3586538461538462
136	0.3642857142857144
136	0.3711538461538462
136	0.3765625
136	0.37916666666666676
136	0.3856601731601732
136	0.3922178130511464
136	0.3931034482758621
136	0.3996543778801843
136	0.4
136	0.4012626262626263
136	0.40545112781954884
136	0.40813953488372096
136	0.40869565217391324
136	0.41208576998050694
136	0.4149067823850852
136	0.4170977011494254
136	0.41814516129032264
136	0.4208333333333334
136	0.42440476190476195
136	0.4288419913419914
136	0.42916666666666675
136	0.42960829493087566
136	0.4312500000000001
136	0.4314102564102565
136	0.43333333333333335
136	0.43425925925925923
136	0.4359848484848486
136	0.43829787234042566
136	0.4386904761904763
136	0.4424501424501426
136	0.44495614035087716
136	0.44495614035087727
136	0.4451973951973952
136	0.44754273504273506
136	0.4482371794871796
136	0.4486111111111112
136	0.449122807017544
136	0.4493451370361388
136	0.4539589442815251
136	0.4571428571428572
136	0.45911680911680913
136	0.4595238095238096
136	0.4625
136	0.4636363636363637
136	0.47500000000000003
136	0.4796783625730995
136	0.4814564564564565
136	0.481818181818182
136	0.4825875752599892
136	0.4832364341085272
136	0.48452380952380963
136	0.48735431235431237
136	0.4917382348833962
136	0.49841269841269853
136	0.498529411764706
136	0.5025462962962964
136	0.5083333333333334
136	0.5109848484848485
136	0.5176339285714286
136	0.5248677248677249
136	0.5296296296296297
136	0.5299603174603176
136	0.5352300995024877
136	0.5353896103896105
136	0.538888888888889
136	0.5455357142857145
136	0.5479166666666667
136	0.5503205128205129
136	0.5541666666666667
136	0.5567867750185629
136	0.5570363562091505
136	0.5576372997711672
136	0.563888888888889
136	0.5712962962962964
136	0.5715725806451613
136	0.5740196078431373
136	0.5750541125541127
136	0.581133540372671
136	0.5851638504864312
136	0.5857517482517482
136	0.5864583333333334
136	0.5878623188405797
136	0.5916666666666668
136	0.5929347826086956
136	0.6053685897435898
136	0.6063596491228072
136	0.6074561403508774
136	0.6125
136	0.6291666666666667
136	0.6291666666666668
136	0.6314075630252103
136	0.6337962962962964
136	0.6357142857142857
136	0.6368534482758621
136	0.6373644986449866
136	0.6378968253968256
136	0.6380681818181819
136	0.6400462962962965
136	0.6401300904977376
136	0.6401960784313726
136	0.6404220779220782
136	0.6458333333333335
136	0.6472222222222224
136	0.6488095238095238
136	0.65
136	0.6521551724137932
136	0.6556034482758621
136	0.65625
136	0.6582516339869282
136	0.6607142857142858
136	0.6653061224489796
136	0.6666666666666667
136	0.667395104895105
136	0.6693181818181819
136	0.6694444444444444
136	0.6723214285714286
136	0.676388888888889
136	0.6767857142857143
136	0.6819892473118281
136	0.6916666666666667
136	0.6961538461538463
136	0.7001109765940274
136	0.7013888888888891
136	0.7030573593073594
136	0.7070512820512822
136	0.7122252747252749
136	0.71875
136	0.728291536050157
136	0.7319444444444447
136	0.7378623188405797
136	0.7400541795665636
136	0.7418478260869567
136	0.7447368421052631
136	0.7458333333333335
136	0.7484848484848485
136	0.75
136	0.7510504201680672
136	0.7573257080610023
136	0.761309523809524
136	0.7765957446808511
136	0.7785714285714287
136	0.7791666666666668
136	0.7837962962962963
136	0.7875000000000001
136	0.7962662337662338
136	0.7980769230769231
136	0.8032894736842107
136	0.8038419913419914
136	0.8109756097560976
136	0.811029411764706
136	0.8157894736842106
136	0.8251488095238095
136	0.8361111111111114
136	0.8378787878787879
136	0.8415697674418605
136	0.8431513409961686
136	0.84375
136	0.845779220779221
136	0.8492132867132869
136	0.8511363636363638
136	0.854298642533937
136	0.8587962962962964
136	0.8625000000000002
136	0.8636363636363638
136	0.8642361111111112
136	0.8680555555555556
136	0.8712962962962965
136	0.8776223776223776
136	0.8889367816091958
136	0.8937500000000002
136	0.8944444444444447
136	0.8952380952380954
136	0.8958333333333335
136	0.8970238095238097
136	0.8985294117647061
136	0.9160714285714288
136	0.9211038961038964
136	0.9236111111111113
136	0.9250000000000002
136	0.9285714285714286
136	0.9333333333333333
136	0.936150234741784
136	0.9376811594202901
136	0.9452380952380954
136	0.9495098039215687
136	0.9500000000000002
136	0.9677696078431375
136	0.9678030303030305
136	0.9875
136	1.0041666666666669
136	1.012820512820513
136	1.0166666666666668
136	1.0250000000000001
136	1.032010582010582
136	1.0372922776148585
136	1.0562500000000001
136	1.1153225806451614
136	1.1193181818181819
136	1.1437500000000003
136	1.1875
136	1.2041666666666668
136	1.3000000000000003
136	1.3416666666666668
136	1.4750000000000003
144	0.040625000000000064
144	0.05650183150183148
144	0.06369047619047628
144	0.06501161440185835
144	0.06507554507203878
144	0.07100694444444453
144	0.07351973684210528
144	0.07664565826330536
144	0.07828947368421059
144	0.0797207446808511
144	0.09021076998050682
144	0.09225268438655172
144	0.09344758064516134
144	0.09431818181818186
144	0.1026272577996716
144	0.10265151515151522
144	0.10265151515151523
144	0.10438762626262629
144	0.1061335403726709
144	0.10698924731182806
144	0.10722420307594058
144	0.10734126984126995
144	0.10903110047846898
144	0.10955882352941186
144	0.10977011494252872
144	0.10998023715415021
144	0.1102787209960385
144	0.11205357142857147
144	0.11260504201680674
144	0.112962962962963
144	0.11455712788259959
144	0.1158475783475784
144	0.11875000000000008
144	0.12298534798534806
144	0.12314738063660481
144	0.12643762183235868
144	0.12741518916655034
144	0.1279589371980677
144	0.1288551965276104
144	0.12991071428571438
144	0.13010447214076243
144	0.13045865633074943
144	0.13048418972332024
144	0.13064903846153852
144	0.13214285714285723
144	0.13218325791855212
144	0.13245614035087727
144	0.13410429660429662
144	0.13819444444444448
144	0.1470238095238096
144	0.15138888888888896
144	0.15176767676767672
144	0.152514367816092
144	0.15328947368421053
144	0.1534722222222223
144	0.1538419913419914
144	0.15555555555555559
144	0.1568263607737292
144	0.15699233716475094
144	0.15781250000000002
144	0.1586805555555556
144	0.15907258064516136
144	0.1590725806451614
144	0.1618131868131868
144	0.1669817927170869
144	0.17105978260869564
144	0.17397642679900746
144	0.1741228070175439
144	0.17636639676113358
144	0.17678571428571438
144	0.18073671497584548
144	0.18139400921658994
144	0.18193681318681323
144	0.187962962962963
144	0.18914835164835173
144	0.1962837837837838
144	0.19662698412698423
144	0.19723252937538654
144	0.19754273504273512
144	0.1977300995024876
144	0.1982954545454546
144	0.19910714285714287
144	0.2005952380952382
144	0.20113636363636367
144	0.20309829059829065
144	0.20357142857142865
144	0.20461711711711722
144	0.2054706163401816
144	0.20961339385252428
144	0.2111559139784947
144	0.21169871794871797
144	0.21453201970443353
144	0.21488970588235293
144	0.21502525252525262
144	0.21658653846153847
144	0.22139227642276427
144	0.2226851851851852
144	0.2229166666666667
144	0.22466577540106958
144	0.23238636363636372
144	0.2333333333333334
144	0.23438644688644694
144	0.2348214285714286
144	0.2370859213250518
144	0.23708592132505182
144	0.23827192502328615
144	0.23888888888888893
144	0.23920940170940175
144	0.23921957671957675
144	0.24296218487394958
144	0.24350610934028785
144	0.24375000000000008
144	0.24523809523809534
144	0.24539473684210525
144	0.24895833333333342
144	0.2522478070175439
144	0.25424430641821943
144	0.25472661396574436
144	0.257638888888889
144	0.26011904761904764
144	0.2669871794871796
144	0.2712962962962963
144	0.27664092664092665
144	0.2782879818594105
144	0.2825980392156863
144	0.2830357142857144
144	0.29246031746031753
144	0.2963744588744589
144	0.3017857142857143
144	0.30343137254901964
144	0.30476190476190484
144	0.30625
144	0.3071659482758621
144	0.30992328874901653
144	0.31153846153846154
144	0.3174479166666667
144	0.32619047619047625
144	0.3270833333333334
144	0.3276960784313726
144	0.32934782608695656
144	0.33067226890756307
144	0.33181818181818185
144	0.3330357142857143
144	0.3375
144	0.3389367816091955
144	0.33958333333333335
144	0.3413060897435898
144	0.349404761904762
144	0.34956140350877196
144	0.35161794102948535
144	0.3542735042735043
144	0.36185064935064937
144	0.3652777777777778
144	0.37002164502164503
144	0.3711437277613749
144	0.37678571428571433
144	0.3784266409266411
144	0.37976190476190486
144	0.38557692307692315
144	0.3856601731601732
144	0.38968253968253974
144	0.38997678018575865
144	0.3919258373205742
144	0.40040485829959516
144	0.40924369747899175
144	0.4120857699805069
144	0.41363636363636375
144	0.4166823308270677
144	0.41810897435897443
144	0.4187961099932931
144	0.42202380952380963
144	0.4238095238095239
144	0.4253720238095239
144	0.42724358974358984
144	0.42843137254901964
144	0.4287524366471735
144	0.43451974992895714
144	0.43680396643783376
144	0.4386904761904763
144	0.4404320987654322
144	0.44083850931677016
144	0.4411088911088912
144	0.4434451624325042
144	0.44391447368421055
144	0.44422084623323016
144	0.4541666666666667
144	0.4556776556776558
144	0.45673981191222585
144	0.462878787878788
144	0.4691964285714286
144	0.47062561094819166
144	0.4710144927536233
144	0.47256773399014784
144	0.47602190605239386
144	0.47825133485888643
144	0.4823863636363637
144	0.4866228070175439
144	0.48722527472527477
144	0.49539473684210533
144	0.500320512820513
144	0.5041666666666667
144	0.5044470490899063
144	0.5046783625730995
144	0.5083333333333335
144	0.5093750000000001
144	0.5105263157894737
144	0.5130952380952382
144	0.5178030303030304
144	0.5236111111111111
144	0.5346896955503513
144	0.5354166666666668
144	0.536904761904762
144	0.5376488095238096
144	0.5396505376344087
144	0.5521446078431373
144	0.5524038461538463
144	0.5581357048748352
144	0.5604166666666668
144	0.5626811594202901
144	0.567857142857143
144	0.5684523809523812
144	0.5689102564102565
144	0.5698863636363638
144	0.5702380952380952
144	0.5715517241379311
144	0.5786913483342055
144	0.5817307692307694
144	0.5827380952380954
144	0.5849358974358975
144	0.5849867724867726
144	0.5861559139784946
144	0.5875000000000001
144	0.5880681818181819
144	0.590686274509804
144	0.5916540276373442
144	0.5972222222222223
144	0.6035714285714286
144	0.6037280701754388
144	0.6056451612903226
144	0.6071428571428572
144	0.6127136752136753
144	0.6155303030303032
144	0.6169258373205744
144	0.6174603174603177
144	0.6212837837837838
144	0.6229166666666668
144	0.6230811403508772
144	0.6291666666666668
144	0.6319444444444446
144	0.6329545454545455
144	0.6330716902145475
144	0.635576923076923
144	0.6375000000000001
144	0.6395833333333334
144	0.6409198113207548
144	0.6432581786030063
144	0.6446428571428571
144	0.6458333333333334
144	0.6470238095238096
144	0.6470238095238097
144	0.6476851851851853
144	0.6531144781144782
144	0.6532894736842105
144	0.6545977011494255
144	0.6571969696969697
144	0.6651422764227641
144	0.6656250000000001
144	0.6681451612903226
144	0.668154761904762
144	0.6695075757575759
144	0.6723958333333333
144	0.6725427350427351
144	0.6785714285714286
144	0.6788662398921834
144	0.6816689466484269
144	0.6853604728604729
144	0.6875000000000001
144	0.6896008403361346
144	0.6921296296296298
144	0.6972222222222223
144	0.7017857142857145
144	0.707308743169399
144	0.7073863636363638
144	0.7111647361647362
144	0.713400900900901
144	0.726388888888889
144	0.726478494623656
144	0.7337962962962965
144	0.7428030303030304
144	0.7429347826086956
144	0.7435897435897436
144	0.7480263157894739
144	0.7590277777777781
144	0.7660714285714286
144	0.775378787878788
144	0.7759740259740261
144	0.7760989010989012
144	0.7776422764227644
144	0.7841748768472907
144	0.7853896103896105
144	0.7890625000000001
144	0.7924430641821947
144	0.7958333333333334
144	0.7970238095238096
144	0.7970238095238097
144	0.7979166666666667
144	0.8000000000000002
144	0.8032894736842107
144	0.8069444444444446
144	0.8135954841178723
144	0.8156250000000002
144	0.8194444444444445
144	0.8234848484848485
144	0.8253205128205129
144	0.8267857142857145
144	0.828125
144	0.8295138888888891
144	0.8333333333333334
144	0.8390957446808511
144	0.8415849673202616
144	0.8511363636363638
144	0.8515625000000001
144	0.8625000000000002
144	0.8655525846702319
144	0.8659946236559142
144	0.8793478260869567
144	0.883184523809524
144	0.8851190476190477
144	0.8896645021645024
144	0.8970238095238097
144	0.9022435897435899
144	0.9062500000000001
144	0.9086538461538463
144	0.9160714285714288
144	0.9166666666666667
144	0.9211538461538464
144	0.9318627450980395
144	0.9361111111111113
144	0.9386363636363639
144	0.9414728682170543
144	0.9416666666666668
144	0.9423611111111114
144	0.9454545454545458
144	0.9458333333333335
144	0.973529411764706
144	0.9806451612903226
144	0.9895833333333333
144	0.99375
144	1.0083333333333333
144	1.0166666666666668
144	1.0313596491228072
144	1.0333333333333337
144	1.0729166666666667
144	1.126388888888889
144	1.1375000000000002
144	1.1407894736842108
144	1.1460144927536233
144	1.1980769230769233
144	1.2157894736842108
144	1.2281250000000001
144	1.2306451612903229
144	1.25
144	1.3541666666666667
144	1.5000000000000002
152	0.04628378378378385
152	0.06230158730158737
152	0.0662996777658432
152	0.06700695704779194
152	0.06738521836506155
152	0.06812987736900786
152	0.07440878378378385
152	0.07498736097067751
152	0.07551169590643277
152	0.07628205128205133
152	0.07658730158730168
152	0.07866586538461531
152	0.07930988184747591
152	0.08461538461538466
152	0.08629227053140104
152	0.08750000000000004
152	0.08761940673705385
152	0.0958333333333334
152	0.09791666666666676
152	0.10138888888888897
152	0.10164473684210529
152	0.10165343915343916
152	0.10237262737262742
152	0.10386904761904772
152	0.1068014705882353
152	0.10843876518218626
152	0.10860389610389619
152	0.11095779220779226
152	0.11728543195934497
152	0.11875000000000008
152	0.11905637254901957
152	0.1196294559099438
152	0.11972072879330947
152	0.12203947368421056
152	0.12318548387096778
152	0.12539511494252878
152	0.12602397602397603
152	0.1278225806451614
152	0.1280982905982907
152	0.12821969696969707
152	0.13245614035087727
152	0.13354978354978359
152	0.13451426024955443
152	0.13488835725677828
152	0.13551769788182838
152	0.13574561403508772
152	0.13654032705099783
152	0.13663949275362322
152	0.13814412238325285
152	0.13958333333333334
152	0.13973168214654288
152	0.14067460317460317
152	0.14198717948717954
152	0.14334554334554334
152	0.14927884615384618
152	0.14946581196581205
152	0.15032051282051284
152	0.15138888888888896
152	0.15208333333333338
152	0.15233957219251337
152	0.152514367816092
152	0.15434782608695655
152	0.15439814814814817
152	0.15480769230769237
152	0.15484028683181228
152	0.15551470588235303
152	0.15633195307108352
152	0.1566391941391942
152	0.15694444444444453
152	0.15973266499582292
152	0.1604166666666667
152	0.16372549019607846
152	0.16464460784313728
152	0.16504629629629636
152	0.17083333333333342
152	0.17083333333333345
152	0.1754504504504504
152	0.1755681818181819
152	0.17638888888888882
152	0.1778361344537816
152	0.1850694444444445
152	0.1865957594235033
152	0.18769841269841275
152	0.1930555555555556
152	0.19687500000000008
152	0.1978835978835979
152	0.20357142857142865
152	0.20397812971342383
152	0.2050595238095238
152	0.20521235521235526
152	0.21041897379106686
152	0.21311274509803924
152	0.21452609890109892
152	0.21563283208020054
152	0.2175595238095238
152	0.21904761904761905
152	0.22134502923976607
152	0.22466577540106958
152	0.22620614035087716
152	0.22638888888888897
152	0.23035714285714293
152	0.23333333333333342
152	0.2391369047619048
152	0.24203296703296712
152	0.2443627450980393
152	0.24722222222222223
152	0.24895833333333342
152	0.2489769820971867
152	0.2515625
152	0.2528326745718051
152	0.25327842377260984
152	0.2541666666666667
152	0.25416666666666676
152	0.25470779220779227
152	0.25972222222222224
152	0.25992647058823526
152	0.2641361858753163
152	0.26499442586399113
152	0.2666666666666667
152	0.2693181818181819
152	0.2712962962962963
152	0.275
152	0.2750000000000001
152	0.27708333333333335
152	0.2782894736842106
152	0.2785714285714286
152	0.27995409762651147
152	0.28446969696969704
152	0.28916925465838517
152	0.28980414746543776
152	0.2958333333333334
152	0.3017857142857144
152	0.30634920634920637
152	0.3071256038647343
152	0.3097578347578348
152	0.31666666666666676
152	0.3172794117647059
152	0.33468137254901964
152	0.3407894736842106
152	0.3410714285714286
152	0.3419464609800363
152	0.34292005420054206
152	0.3431003584229391
152	0.3439102564102564
152	0.3465725806451614
152	0.35262878219554894
152	0.3553571428571429
152	0.36524390243902444
152	0.3707792207792208
152	0.37115384615384617
152	0.37916666666666676
152	0.37938508064516135
152	0.3853903559127441
152	0.3890957446808512
152	0.38923867228661757
152	0.3901960784313726
152	0.3919258373205742
152	0.39514770126898274
152	0.3975490196078432
152	0.39966577540106957
152	0.4011904761904764
152	0.4028225806451614
152	0.4031019656019657
152	0.40480769230769237
152	0.4065340909090911
152	0.4074728260869566
152	0.4075757575757577
152	0.409469696969697
152	0.40993292053663577
152	0.4109410430839002
152	0.411029411764706
152	0.4118372775637498
152	0.4121283128636071
152	0.4171783625730994
152	0.42279942279942295
152	0.4238095238095239
152	0.42724358974358984
152	0.42812500000000003
152	0.4283724340175953
152	0.4289682539682541
152	0.430448717948718
152	0.4312500000000001
152	0.43605216622458004
152	0.4376488095238097
152	0.4423107890499195
152	0.44322916666666684
152	0.44573643410852726
152	0.4464912280701755
152	0.44655870445344126
152	0.4478896103896104
152	0.4486111111111112
152	0.4529720279720281
152	0.4555555555555556
152	0.4587301587301588
152	0.4593073593073593
152	0.4625000000000001
152	0.4636904761904764
152	0.4657894736842106
152	0.46845238095238106
152	0.4689102564102564
152	0.47291666666666676
152	0.47461197339246136
152	0.47817852437417663
152	0.48333333333333345
152	0.48541666666666666
152	0.4929738562091504
152	0.49531250000000016
152	0.4961538461538462
152	0.4979166666666667
152	0.4984848484848486
152	0.5017743221690592
152	0.5045454545454546
152	0.5047077922077923
152	0.5097902097902098
152	0.5180555555555557
152	0.5198257080610023
152	0.525004174668114
152	0.525462962962963
152	0.5276422764227642
152	0.5301339285714287
152	0.5331168831168831
152	0.5335144927536233
152	0.5386363636363638
152	0.5406144781144783
152	0.5447368421052632
152	0.544808743169399
152	0.5477106227106228
152	0.5496584699453553
152	0.5497104247104249
152	0.5514367816091956
152	0.5524038461538463
152	0.5611263736263736
152	0.5709076551467857
152	0.5723214285714286
152	0.5827380952380954
152	0.5875000000000001
152	0.5884868421052631
152	0.5895833333333333
152	0.5921296296296296
152	0.5923423423423424
152	0.5931034482758621
152	0.5932071960297768
152	0.5992132867132869
152	0.6079545454545456
152	0.6150337837837838
152	0.6151960784313727
152	0.6163919413919415
152	0.6174603174603177
152	0.6201599326599327
152	0.6212009803921569
152	0.6212837837837838
152	0.623529411764706
152	0.631439393939394
152	0.6323283858998145
152	0.6324561403508772
152	0.6352228682170543
152	0.644318181818182
152	0.656216457960644
152	0.6597222222222223
152	0.6602678571428573
152	0.6625000000000001
152	0.6645833333333335
152	0.6692004504504504
152	0.6693181818181819
152	0.6705128205128206
152	0.6708333333333335
152	0.6712121212121214
152	0.673529411764706
152	0.6869047619047621
152	0.6919642857142858
152	0.6921296296296298
152	0.6929738562091503
152	0.6935672514619883
152	0.7041666666666668
152	0.7071428571428571
152	0.7152777777777779
152	0.7310344827586208
152	0.7363095238095239
152	0.7458333333333333
152	0.7513888888888891
152	0.7583333333333335
152	0.7589285714285716
152	0.7615384615384617
152	0.7620098039215688
152	0.7664473684210528
152	0.769489247311828
152	0.7712121212121212
152	0.7712837837837839
152	0.7735849056603774
152	0.7743055555555557
152	0.7755102040816327
152	0.7820512820512822
152	0.7847222222222223
152	0.7855769230769232
152	0.7875000000000002
152	0.7890625000000001
152	0.7964285714285715
152	0.7970238095238097
152	0.8000000000000002
152	0.8095238095238095
152	0.8177083333333335
152	0.8187500000000001
152	0.8208333333333335
152	0.8240740740740742
152	0.8333333333333335
152	0.8339572192513371
152	0.8410714285714287
152	0.8453947368421053
152	0.8461538461538463
152	0.8479166666666667
152	0.8531250000000001
152	0.8559523809523812
152	0.8560185185185187
152	0.8636363636363638
152	0.8763888888888891
152	0.88510101010101
152	0.8855769230769233
152	0.9083333333333335
152	0.9160714285714288
152	0.9291666666666669
152	0.9371894409937891
152	0.937820512820513
152	0.9386363636363639
152	0.9414728682170543
152	0.950320512820513
152	0.9508012820512823
152	0.9638888888888891
152	0.9669642857142859
152	0.9791666666666667
152	0.9796783625730996
152	0.9910714285714287
152	1.0333333333333337
152	1.0958333333333337
152	1.125
152	1.1642857142857146
152	1.2000000000000002
152	1.2125000000000001
152	1.2194444444444446
152	1.2362068965517243
152	1.2392857142857145
152	1.2535714285714288
152	1.3375000000000001
152	1.4125000000000003
152	1.5000000000000002
160	0.047917720025617755
160	0.057051282051282126
160	0.05878378378378386
160	0.06025641025641029
160	0.0640574449617297
160	0.0645833333333334
160	0.0653225806451613
160	0.06697303921568629
160	0.06912294694552759
160	0.07347560975609764
160	0.07366600790513841
160	0.07390819964349385
160	0.07755417956656349
160	0.0805891106442577
160	0.08424674674674677
160	0.08811274509803928
160	0.0927035330261137
160	0.09278846153846151
160	0.09284759358288779
160	0.09748168498168502
160	0.09775224775224778
160	0.09956140350877202
160	0.10004734848484853
160	0.10175729442970834
160	0.10328947368421054
160	0.10739489489489487
160	0.1087962962962963
160	0.10932539682539685
160	0.10974462365591399
160	0.11157765737874098
160	0.11381578947368422
160	0.11617196209587512
160	0.11666666666666665
160	0.11785714285714287
160	0.11875000000000008
160	0.12035256410256408
160	0.12227011494252879
160	0.12497379454926633
160	0.12785840993388167
160	0.1283119658119658
160	0.13195101558038994
160	0.13218325791855212
160	0.1332950431634642
160	0.13611111111111118
160	0.13720238095238096
160	0.13787878787878788
160	0.13926767676767687
160	0.1401404151404152
160	0.14014227642276428
160	0.14198717948717954
160	0.14283172590806564
160	0.14356060606060608
160	0.14497694334650862
160	0.14510073260073258
160	0.15027056277056283
160	0.15049603174603177
160	0.15113636363636368
160	0.15158681408681407
160	0.15233957219251337
160	0.15343406593406594
160	0.1576960403726708
160	0.1582070707070708
160	0.16295045045045048
160	0.16369539043687653
160	0.16530408773678967
160	0.1681587837837838
160	0.16912878787878785
160	0.16944444444444443
160	0.17418478260869563
160	0.17485521235521242
160	0.1751811594202899
160	0.1760416666666667
160	0.1767045454545454
160	0.17951388888888897
160	0.17986111111111117
160	0.1803030303030304
160	0.1809343434343435
160	0.18134920634920643
160	0.1817939244663383
160	0.18333333333333338
160	0.1847222222222223
160	0.18527462121212124
160	0.18736772486772496
160	0.18806818181818186
160	0.1916666666666667
160	0.19365079365079368
160	0.19379026146267533
160	0.19613095238095235
160	0.19754273504273512
160	0.19788961038961048
160	0.2005952380952382
160	0.20164835164835168
160	0.20686090225563916
160	0.20803571428571438
160	0.21004273504273507
160	0.21398809523809523
160	0.21478937728937733
160	0.2168154761904762
160	0.2169129720853859
160	0.21767057569296372
160	0.2180555555555555
160	0.22240159221583367
160	0.22291666666666676
160	0.2230606758832566
160	0.224404761904762
160	0.22446982841719682
160	0.22638888888888897
160	0.22752525252525257
160	0.2307291666666667
160	0.23662280701754396
160	0.2370859213250518
160	0.2371491683991684
160	0.23722527472527483
160	0.23958978328173378
160	0.24027777777777787
160	0.2405544263775971
160	0.2420940170940171
160	0.2428571428571429
160	0.25018978605935127
160	0.25416666666666676
160	0.2601190476190477
160	0.28018341307814987
160	0.2854166666666667
160	0.2875000000000001
160	0.29642723180795205
160	0.297420634920635
160	0.2985862262038074
160	0.29907105606258155
160	0.3017857142857143
160	0.30256211180124226
160	0.3026515151515152
160	0.3028225806451614
160	0.30327380952380956
160	0.3040750915750916
160	0.3087912087912088
160	0.3152777777777779
160	0.31964285714285723
160	0.3198131955484897
160	0.33032407407407405
160	0.3326007326007326
160	0.3337962962962963
160	0.3355694980694981
160	0.3375000000000001
160	0.3386204481792717
160	0.34497282608695656
160	0.34504662004662
160	0.3482406299840511
160	0.3500000000000001
160	0.351388888888889
160	0.3543402777777778
160	0.3554347826086956
160	0.3569444444444445
160	0.3627604166666667
160	0.3672619047619048
160	0.3732142857142857
160	0.37348484848484853
160	0.3755116959064328
160	0.37916666666666676
160	0.3858837970540099
160	0.3910714285714286
160	0.3942460317460319
160	0.39628995433789965
160	0.3965277777777779
160	0.4000000000000001
160	0.40097049689440994
160	0.4035037878787879
160	0.4082516339869282
160	0.40924369747899175
160	0.4092910234419669
160	0.41289682539682543
160	0.4156250000000001
160	0.4160714285714286
160	0.4170454545454546
160	0.4187229437229437
160	0.4201007326007327
160	0.4208333333333334
160	0.4222902097902098
160	0.4238095238095239
160	0.42658730158730174
160	0.43099747474747485
160	0.4312500000000001
160	0.434326550387597
160	0.437820512820513
160	0.4381844227504245
160	0.4391572896281801
160	0.43928571428571433
160	0.44166666666666676
160	0.44436274509803925
160	0.44495614035087727
160	0.4468750000000001
160	0.44727011494252883
160	0.4505016722408028
160	0.45416666666666683
160	0.4555555555555556
160	0.4565641534391534
160	0.46220238095238103
160	0.4625
160	0.4628151260504203
160	0.4682807807807809
160	0.4696428571428573
160	0.47261904761904777
160	0.4831168831168831
160	0.48333333333333345
160	0.4852787209960386
160	0.4871657754010697
160	0.48750000000000016
160	0.4880351959361393
160	0.4881232193732194
160	0.48966450216450225
160	0.4900252525252526
160	0.4920677361853833
160	0.49895833333333345
160	0.5056034482758622
160	0.5069805194805196
160	0.5093358395989975
160	0.5097902097902098
160	0.5102448227448229
160	0.5223370927318296
160	0.524465811965812
160	0.5296683389074694
160	0.5302083333333334
160	0.5418478260869566
160	0.5456363458273477
160	0.5474033816425121
160	0.5521008403361346
160	0.5553670186023127
160	0.5577380952380954
160	0.5579648526077099
160	0.5619658119658121
160	0.5645348837209303
160	0.5660425101214576
160	0.5679878048780487
160	0.5699728260869565
160	0.5708333333333335
160	0.5790099268547546
160	0.5866228070175439
160	0.5895833333333333
160	0.5903450363196128
160	0.5951704545454546
160	0.5994433198380569
160	0.6057692307692308
160	0.6070402298850576
160	0.6070802005012532
160	0.6117788461538463
160	0.6145833333333335
160	0.6194444444444445
160	0.6202380952380953
160	0.625
160	0.6265625
160	0.6309435707678077
160	0.6327569169960475
160	0.63452842377261
160	0.637820512820513
160	0.6378787878787878
160	0.6381944444444444
160	0.6443181818181818
160	0.646577380952381
160	0.646774193548387
160	0.6472222222222224
160	0.6520833333333333
160	0.6532894736842105
160	0.6541666666666668
160	0.6553030303030305
160	0.6569444444444444
160	0.6595238095238096
160	0.6651757637017071
160	0.6675213675213676
160	0.6708333333333334
160	0.675
160	0.6781250000000001
160	0.6805555555555557
160	0.6818609022556392
160	0.6888888888888891
160	0.6899038461538463
160	0.6916666666666667
160	0.7011363636363637
160	0.7051810712111992
160	0.7109848484848487
160	0.7125
160	0.7136363636363636
160	0.7232142857142859
160	0.7406914893617023
160	0.7553728070175441
160	0.7666666666666668
160	0.7672619047619049
160	0.7695512820512822
160	0.7759502923976609
160	0.7765625000000002
160	0.7805779569892475
160	0.7821428571428573
160	0.7918478260869567
160	0.7958333333333334
160	0.8000000000000002
160	0.8032894736842107
160	0.8059523809523811
160	0.8083333333333335
160	0.8111111111111113
160	0.8261904761904764
160	0.826388888888889
160	0.827777777777778
160	0.8306451612903227
160	0.8333333333333334
160	0.8396739130434784
160	0.8453947368421053
160	0.8507936507936511
160	0.8688596491228073
160	0.8693181818181819
160	0.8708333333333335
160	0.8770833333333334
160	0.8791666666666667
160	0.8845238095238097
160	0.8901315789473687
160	0.8918650793650795
160	0.9045454545454548
160	0.9078754578754581
160	0.9083333333333335
160	0.9157894736842107
160	0.9165697674418607
160	0.9187500000000002
160	0.9211538461538464
160	0.9322916666666667
160	0.9343537414965988
160	0.9386363636363639
160	0.9408227848101266
160	0.950320512820513
160	0.9587837837837838
160	0.9628205128205131
160	0.9714285714285714
160	0.9750000000000002
160	0.9806451612903229
160	1.0000957854406132
160	1.021153846153846
160	1.0327380952380953
160	1.036904761904762
160	1.0961864406779662
160	1.1021739130434784
160	1.103409090909091
160	1.1160714285714286
160	1.1181034482758623
160	1.1260593220338984
160	1.131818181818182
160	1.1375000000000002
160	1.1452380952380954
160	1.1697916666666668
160	1.1711538461538464
160	1.1750000000000003
160	1.2028225806451616
160	1.21875
160	1.2281250000000001
160	1.2410714285714286
160	1.263636363636364
160	1.2750000000000001
160	1.4125
160	1.5000000000000002


==> figures/adce_statistics_tikz.txt <==
interval_sum	adce_even_mean	adce_even_std	adce_lin_inc_mean	adce_lin_inc_std	adce_lin_dec_mean	adce_lin_dec_std	min_adce_mean	min_adce_std	adce_even_lower	adce_even_upper	adce_lin_inc_lower	adce_lin_inc_upper	adce_lin_dec_lower	adce_lin_dec_upper	min_adce_lower	min_adce_upper
8	1.3764	0.7047	1.3764	0.7047	1.3764	0.7047	1.3764	0.7047	0.6717	2.0810	0.6717	2.0810	0.6717	2.0810	0.6717	2.0810
16	1.3587	0.6614	1.1816	0.4833	1.3686	0.6977	0.5687	0.2680	0.6972	2.0201	0.6983	1.6649	0.6708	2.0663	0.3007	0.8367
24	1.0486	0.3807	0.9073	0.3576	1.0926	0.5455	0.3339	0.2037	0.6679	1.4293	0.5497	1.2650	0.5470	1.6381	0.1302	0.5376
32	0.7176	0.2685	0.7130	0.3032	0.8080	0.3927	0.2140	0.1547	0.4490	0.9861	0.4098	1.0161	0.4153	1.2007	0.0592	0.3687
40	0.5054	0.1996	0.6249	0.2937	0.7172	0.3776	0.1483	0.1177	0.3059	0.7050	0.3312	0.9186	0.3395	1.0948	0.0307	0.2660
48	0.3833	0.1588	0.5337	0.2616	0.5948	0.3116	0.1108	0.0912	0.2244	0.5421	0.2721	0.7952	0.2831	0.9064	0.0196	0.2020
56	0.3064	0.1304	0.4965	0.2583	0.5282	0.2925	0.0866	0.0731	0.1760	0.4368	0.2382	0.7548	0.2357	0.8207	0.0135	0.1597
64	0.2632	0.1125	0.4489	0.2500	0.4695	0.2638	0.0700	0.0600	0.1507	0.3757	0.1990	0.6989	0.2057	0.7332	0.0101	0.1300
72	0.2225	0.0971	0.4228	0.2439	0.4380	0.2539	0.0581	0.0505	0.1255	0.3196	0.1789	0.6667	0.1841	0.6919	0.0076	0.1086
80	0.2049	0.0857	0.3715	0.2178	0.3786	0.2480	0.0493	0.0429	0.1192	0.2906	0.1536	0.5893	0.1306	0.6266	0.0065	0.0922
88	0.1792	0.0769	0.3532	0.2133	0.3597	0.2397	0.0432	0.0385	0.1023	0.2561	0.1399	0.5665	0.1200	0.5993	0.0047	0.0817
96	0.1638	0.0696	0.3452	0.2141	0.3510	0.2394	0.0381	0.0341	0.0943	0.2334	0.1311	0.5593	0.1116	0.5904	0.0040	0.0722
104	0.1468	0.0631	0.3349	0.2135	0.3402	0.2373	0.0340	0.0306	0.0837	0.2100	0.1214	0.5483	0.1029	0.5774	0.0033	0.0646
112	0.1346	0.0586	0.3072	0.2055	0.3164	0.2394	0.0306	0.0276	0.0760	0.1932	0.1017	0.5127	0.0770	0.5558	0.0030	0.0582
120	0.1274	0.0549	0.2954	0.2014	0.3035	0.2347	0.0274	0.0251	0.0726	0.1823	0.0939	0.4968	0.0688	0.5383	0.0022	0.0525
128	0.1163	0.0512	0.2897	0.2020	0.2957	0.2327	0.0253	0.0232	0.0650	0.1675	0.0877	0.4917	0.0630	0.5284	0.0021	0.0484
136	0.1067	0.0473	0.2769	0.2008	0.2825	0.2341	0.0231	0.0213	0.0594	0.1541	0.0761	0.4777	0.0484	0.5167	0.0018	0.0444
144	0.0980	0.0430	0.2698	0.2013	0.2752	0.2326	0.0215	0.0203	0.0550	0.1410	0.0685	0.4711	0.0425	0.5078	0.0012	0.0418
152	0.0922	0.0419	0.2670	0.2013	0.2722	0.2324	0.0199	0.0187	0.0504	0.1341	0.0657	0.4683	0.0397	0.5046	0.0012	0.0386
160	0.0881	0.0393	0.2621	0.2007	0.2681	0.2310	0.0187	0.0176	0.0488	0.1274	0.0614	0.4627	0.0371	0.4990	0.0011	0.0363


==> figures/adce_stats_data_scenario_3.txt <==
x	y_min	y_max	y_even	y_lin_inc	y_lin_dec
8	1.5000000000000002	1.5000000000000002	1.5000000000000002	1.5000000000000002	1.5000000000000002
16	1.0416666666666667	1.5000000000000002	1.5000000000000002	1.4125	1.5000000000000002
24	0.7666666666666667	1.5000000000000002	1.4125	1.2041666666666668	1.4416666666666669
32	0.4035714285714286	1.5000000000000002	1.1458333333333335	1.0750000000000002	1.2750000000000001
40	0.2973214285714286	1.5000000000000002	0.9000000000000001	1.0035714285714288	0.9160714285714288
48	0.22638888888888897	1.5000000000000002	0.7125000000000001	0.888888888888889	0.8763888888888891
56	0.1741228070175439	1.5000000000000002	0.37916666666666676	0.8125	0.7125
64	0.13863636363636372	1.5000000000000002	0.31964285714285723	0.7500000000000002	0.7041666666666666
72	0.13863636363636372	1.5000000000000002	0.2750000000000001	0.720982142857143	0.6767857142857143
80	0.1061335403726709	1.5000000000000002	0.24027777777777787	0.61875	0.4625000000000001
88	0.08372844827586218	1.5000000000000002	0.21250000000000008	0.5915849673202616	0.45269607843137266
96	0.08325163398692816	1.5000000000000002	0.18977272727272737	0.5838450292397661	0.44495614035087727
104	0.06098484848484856	1.5000000000000002	0.17083333333333345	0.5636904761904762	0.4386904761904763
112	0.06071428571428579	1.5000000000000002	0.16442307692307695	0.45506993006993013	0.6693181818181819
120	0.06739510489510497	1.5000000000000002	0.14107142857142868	0.4312500000000001	0.6770833333333335
128	0.05046296296296306	1.5000000000000002	0.1291666666666667	0.4192307692307693	0.6611721611721613
136	0.05359386548410941	1.4750000000000003	0.13437500000000002	0.3637070105820106	0.5962962962962964
144	0.040625000000000064	1.5000000000000002	0.10955882352941186	0.3389367816091955	0.5931034482758621
152	0.04628378378378385	1.5000000000000002	0.10138888888888897	0.3431003584229391	0.5932071960297768
160	0.047917720025617755	1.5000000000000002	0.11381578947368422	0.3482406299840511	0.5878787878787881


==> figures/executed_trajectory_data.dat <==
step	velocity	steering_angle
0	2.000000	0.000000
1	2.294070	0.060000
2	1.511808	0.000000
3	2.398904	-0.043593
4	3.475760	-0.103593
5	3.938437	-0.163593
6	3.519908	-0.175858
7	2.928816	-0.220061
8	4.528816	-0.280061
9	4.635943	-0.271145
10	3.968608	-0.226012
11	3.183012	-0.166012
12	2.347697	-0.109052
13	2.944638	-0.049052
14	2.722906	0.010948
15	2.989118	0.070948
16	2.412974	0.130948
17	2.269809	0.190948
18	2.677872	0.250948
19	2.187383	0.310948
20	2.071386	0.310225
21	2.570461	0.370225
22	2.436782	0.310225
23	2.625837	0.280552
24	2.814893	0.250878
25	2.889437	0.262830
26	2.898489	0.225895
27	2.841989	0.207239
28	1.879609	0.194612
29	1.178820	0.254612
30	1.512584	0.241927
31	1.739721	0.291937
32	1.029148	0.301415
33	0.242870	0.299914
34	0.910734	0.349826
35	0.620367	0.409826
36	0.831449	0.349826
37	0.635268	0.289826
38	1.531074	0.229826
39	2.859389	0.209846
40	3.941009	0.173452
41	4.904773	0.126925
42	5.744539	0.066925
43	7.344539	0.029010
44	6.893709	0.005058
45	6.005082	0.065058
46	5.217322	0.115858
47	4.585672	0.175858
48	3.771313	0.235858
49	3.720686	0.287021
50	5.320686	0.347021
51	5.739569	0.352498
52	4.761936	0.294992
53	5.295763	0.254527
54	4.932606	0.234819
55	5.466433	0.194354
56	5.275001	0.185843
57	5.808827	0.145379
58	5.617395	0.136868
59	5.151859	0.087177
60	4.679158	0.089291
61	5.460012	0.040691
62	5.649067	0.011018
63	5.096901	-0.020752
64	5.595976	0.039248
65	5.785032	0.009575
66	5.221543	0.009247
67	4.669376	-0.022523
68	4.117210	-0.054292
69	3.565044	-0.086062
70	3.603409	-0.083637


==> figures/robustness_values_scenario_0.txt <==
SampleIndex Space Smooth AGM New PowerMean Duration DurationSeverity TimeLeft TimeRight TimeCombined SpaceLeftTime
0 -1.000000 -1.000000 -0.847058 -1.000000 -1.000000 -0.394737 -0.847058 -1.000000 -1.000000 -1.000000 -1.000000
1 -0.830768 -0.836638 -0.684364 -0.828407 -0.820594 -0.394737 -0.684364 -1.000000 -1.000000 -1.000000 -0.956642
2 -0.667936 -0.679623 -0.529681 -0.664215 -0.648921 -0.355263 -0.529681 -0.888889 -0.888889 -1.000000 -0.832088
3 -0.510457 -0.527966 -0.384556 -0.506869 -0.484259 -0.355263 -0.384556 -0.888889 -0.888889 -1.000000 -0.791790
4 -0.357424 -0.380832 -0.249257 -0.356139 -0.327022 -0.315789 -0.249257 -0.777778 -0.777778 -0.750000 -0.669787
5 -0.208034 -0.237524 -0.126549 -0.211377 -0.178522 -0.276316 -0.126549 -0.666667 -0.666667 -0.750000 -0.548734
6 -0.061569 -0.097484 -0.026349 -0.065692 -0.044483 -0.197368 -0.026349 -0.444444 -0.444444 -0.500000 -0.345581
7 0.082625 0.039632 0.502350 0.162371 0.533636 0.162811 0.162811 0.000000 0.000000 0.000000 0.022705
8 0.225155 0.173698 0.680498 0.424607 0.619081 0.443662 0.443662 0.000000 0.000000 0.000000 0.059107
9 0.366594 0.302522 0.844879 0.581650 0.728377 0.722364 0.722364 0.000000 0.000000 0.000000 0.095224
10 0.507493 0.407734 1.000000 0.697420 0.852216 1.000000 1.000000 0.000000 0.000000 0.000000 0.131199
11 0.366594 0.302522 0.844879 0.581650 0.728377 0.722364 0.722364 0.000000 0.000000 0.000000 0.095224
12 0.225155 0.173698 0.680498 0.424607 0.619081 0.443662 0.443662 0.000000 0.000000 0.000000 0.059107
13 0.082625 0.039632 0.502350 0.162371 0.533636 0.162811 0.162811 0.000000 0.000000 0.000000 0.022705
14 -0.061569 -0.097484 -0.026349 -0.065692 -0.044483 -0.197368 -0.026349 -0.444444 -0.444444 -0.500000 -0.345581
15 -0.208034 -0.237524 -0.126549 -0.211377 -0.178522 -0.276316 -0.126549 -0.666667 -0.666667 -0.750000 -0.548734
16 -0.357424 -0.380832 -0.249257 -0.356139 -0.327022 -0.315789 -0.249257 -0.777778 -0.777778 -0.750000 -0.669787
17 -0.510457 -0.527966 -0.384556 -0.506869 -0.484259 -0.355263 -0.384556 -0.888889 -0.888889 -1.000000 -0.791790
18 -0.667936 -0.679623 -0.529681 -0.664215 -0.648921 -0.355263 -0.529681 -0.888889 -0.888889 -1.000000 -0.832088
19 -0.830768 -0.836638 -0.684364 -0.828407 -0.820594 -0.394737 -0.684364 -1.000000 -1.000000 -1.000000 -0.956642
20 -1.000000 -1.000000 -0.847058 -1.000000 -1.000000 -0.394737 -0.847058 -1.000000 -1.000000 -1.000000 -1.000000


==> figures/robustness_values_scenario_1.txt <==
SampleIndex Space Smooth AGM New PowerMean Duration DurationSeverity TimeLeft TimeRight TimeCombined SpaceLeftTime
0 -1.000000 -1.000000 -1.000000 -1.000000 -1.000000 -1.000000 -1.000000 -1.000000 -1.000000 -1.000000 -1.000000
1 -0.934165 -0.935422 -0.952480 -0.941482 -0.947262 -1.000000 -0.952480 -1.000000 -1.000000 -1.000000 -0.977219
2 -0.870820 -0.873353 -0.906442 -0.885362 -0.896602 -1.000000 -0.906442 -1.000000 -1.000000 -1.000000 -0.955312
3 -0.809558 -0.813403 -0.861637 -0.831347 -0.847747 -1.000000 -0.861637 -1.000000 -1.000000 -1.000000 -0.934139
4 -0.750024 -0.755240 -0.817849 -0.779218 -0.800478 -1.000000 -0.817849 -1.000000 -1.000000 -1.000000 -0.913574
5 -0.691909 -0.698590 -0.774892 -0.728830 -0.754619 -1.000000 -0.774892 -1.000000 -1.000000 -1.000000 -0.893507
6 -0.634931 -0.643232 -0.732598 -0.680127 -0.710039 -1.000000 -0.732598 -1.000000 -1.000000 -1.000000 -0.873842
7 -0.578836 -0.589029 -0.690818 -0.633163 -0.666645 -1.000000 -0.690818 -1.000000 -1.000000 -1.000000 -0.854487
8 -0.523389 -0.536032 -0.649413 -0.588166 -0.624390 -1.000000 -0.649413 -1.000000 -1.000000 -1.000000 -0.835361
9 -0.468366 -0.485107 -0.608254 -0.545650 -0.583273 -1.000000 -0.608254 -1.000000 -1.000000 -1.000000 -0.816384
10 -0.413554 -0.443516 -0.567216 -0.506666 -0.543349 -1.000000 -0.567216 -1.000000 -1.000000 -1.000000 -0.797482
11 -0.414314 -0.433946 -0.541089 -0.485282 -0.518873 -1.000000 -0.541089 -1.000000 -1.000000 -1.000000 -0.779906
12 -0.415074 -0.431608 -0.514810 -0.467330 -0.495475 -1.000000 -0.514810 -1.000000 -1.000000 -1.000000 -0.762257
13 -0.415833 -0.430676 -0.488225 -0.452262 -0.473227 -1.000000 -0.488225 -1.000000 -1.000000 -1.000000 -0.744458
14 -0.416590 -0.430216 -0.461175 -0.439634 -0.452260 -1.000000 -0.461175 -1.000000 -1.000000 -1.000000 -0.726430
15 -0.417345 -0.429986 -0.433491 -0.429087 -0.432783 -1.000000 -0.433491 -1.000000 -1.000000 -1.000000 -0.708090
16 -0.418097 -0.429889 -0.404994 -0.420331 -0.415095 -1.000000 -0.404994 -1.000000 -1.000000 -1.000000 -0.689349
17 -0.418846 -0.429876 -0.375488 -0.413135 -0.399610 -1.000000 -0.375488 -1.000000 -1.000000 -1.000000 -0.670108
18 -0.419591 -0.429922 -0.345450 -0.407310 -0.386862 -0.937500 -0.345450 -0.933333 -0.933333 -1.000000 -0.614944
19 -0.420331 -0.430009 -0.322276 -0.402707 -0.376687 -0.812500 -0.322276 -0.800000 -0.800000 -0.857143 -0.535105
20 -0.421067 -0.430127 -0.304499 -0.399211 -0.368141 -0.750000 -0.304499 -0.733333 -0.733333 -0.714286 -0.492730


==> figures/scaled_inlanedriving_robustness.txt <==
TimeStep Space Smooth AGM New PowerMean Duration DurationSeverity TimeLeft TimeRight TimeCombined SpaceLeftTime
0 0.015847 0.018215 0.107433 0.040844 0.104698 0.194378 0.068707 0.000000 0.000000 0.000000 0.015105
1 -0.030946 -0.203314 0.092227 0.011847 0.101225 0.275605 -0.534055 0.000000 0.000000 0.000000 -0.710946
2 -0.259835 -0.742046 0.107723 0.039052 0.100990 0.404231 -0.598177 0.000000 0.000000 0.000000 -0.663668
3 -0.291009 -0.563470 0.106328 0.006007 0.096514 0.388762 -0.596593 0.000000 0.000000 0.000000 -0.757714
4 -0.220691 -0.668397 0.083625 0.012552 0.094898 0.057295 -0.595181 0.000000 0.000000 0.000000 -0.708609
5 -0.262198 -0.761445 0.095157 0.027443 0.089692 0.476326 -0.589140 0.000000 0.000000 0.000000 -0.809513
6 -0.311992 -0.959572 0.070055 0.038460 0.098313 0.212912 -0.598893 0.000000 0.000000 0.000000 -0.904890
7 -0.287212 -1.000000 0.075837 0.043472 0.074744 0.159431 -0.706558 0.000000 0.000000 -0.714286 -0.995099
8 -0.277909 -0.871773 0.090372 0.041613 0.071677 0.361587 -0.703618 0.000000 0.000000 -0.714286 -0.953521
9 -0.291904 -0.773244 0.077298 0.026097 0.067147 -0.500000 -0.718916 0.000000 0.000000 -0.857143 -0.952216
10 -0.339268 -0.996572 -0.047357 0.001291 -0.036038 -0.562500 -0.793528 0.000000 0.000000 -0.857143 -1.000000
11 -0.408345 -0.764429 -0.040500 -0.052548 -0.070772 -0.562500 -0.795444 -0.066667 -0.133333 -1.000000 -0.951705
12 -0.422606 -0.821303 -0.077249 -0.104055 -0.117198 -0.562500 -0.975601 -0.133333 -0.133333 -1.000000 -0.988605
13 -0.391046 -0.805833 -0.219726 -0.239678 -0.335036 -0.437500 -0.942405 -0.200000 -0.200000 -1.000000 -0.944717
14 -0.320733 -0.792617 -0.494079 -0.349184 -0.614076 -0.562500 -0.957925 -0.400000 -0.400000 -1.000000 -0.952435
15 -0.320804 -0.769583 -0.643157 -0.375944 -0.666812 -0.625000 -0.973505 -0.600000 -0.933333 -1.000000 -0.893108
16 -0.323307 -0.785158 -0.684999 -0.386698 -0.767650 -0.562500 -0.967240 -0.666667 -1.000000 -1.000000 -0.904897
17 -0.321818 -0.808582 -0.785076 -0.402945 -0.802054 -0.562500 -0.992909 -0.733333 -1.000000 -1.000000 -0.902628
18 -0.324752 -0.807042 -0.831980 -0.399999 -0.880542 -0.687500 -0.992087 -0.800000 -1.000000 -1.000000 -0.888721
19 -0.320970 -0.819759 -0.891564 -0.427450 -0.911911 -0.750000 -0.973659 -0.866667 -1.000000 -1.000000 -0.891099
20 -0.322701 -0.780305 -0.949215 -0.564126 -0.955198 -0.812500 -0.991795 -0.933333 -1.000000 -1.000000 -0.903417
21 -0.323269 -0.771994 -0.997059 -1.000000 -1.000000 -0.875000 -0.991189 -1.000000 -1.000000 -1.000000 -0.901653
22 -0.325369 -0.755912 -0.899654 -0.481489 -0.769447 -0.937500 -0.995407 -1.000000 -1.000000 -1.000000 -0.905055
23 -0.325174 -0.764279 -0.940449 -0.479093 -0.796747 -1.000000 -1.000000 -1.000000 -0.800000 -1.000000 -0.894417
24 -0.325728 -0.745452 -0.933426 -0.481728 -0.805683 -1.000000 -0.990125 -1.000000 -0.733333 -1.000000 -0.896132
25 -0.325820 -0.769712 -0.946858 -0.558874 -0.806275 -1.000000 -0.990744 -1.000000 -0.733333 -1.000000 -0.891686
26 -0.325406 -0.740931 -1.000000 -0.537407 -0.908357 -1.000000 -0.972548 -1.000000 -0.666667 -1.000000 -0.855130
27 -0.325520 -0.735538 -0.972691 -0.537022 -0.843523 -1.000000 -0.988707 -1.000000 -0.600000 -1.000000 -0.854141
28 -0.325520 -0.719619 -0.948643 -0.529115 -0.846497 -1.000000 -0.979045 -1.000000 -0.600000 -1.000000 -0.810145
29 -0.325520 -0.713963 -0.950211 -0.530507 -0.841124 -1.000000 -0.974194 -1.000000 -0.466667 -1.000000 -0.809836
30 -0.324446 -0.712881 -0.948184 -0.533021 -0.842735 -1.000000 -0.980631 -1.000000 -0.466667 -1.000000 -0.709926
31 -0.323945 -0.695618 -0.948035 -0.530896 -0.836499 -1.000000 -0.938886 -1.000000 -0.333333 -1.000000 -0.658980
32 -0.320331 -0.692772 -0.950136 -0.531911 -0.836647 -1.000000 -0.794047 -1.000000 -0.266667 -1.000000 -0.614437
33 -0.317354 -0.685043 -0.978670 -0.528122 -0.843973 -1.000000 -0.791903 -1.000000 -0.266667 -1.000000 -0.553161
34 -0.310587 -0.678384 -0.944810 -0.535263 -0.841176 -1.000000 -0.783425 -1.000000 -0.200000 -1.000000 -0.508209
35 -0.302576 -0.668787 -0.947697 -0.537752 -0.836157 -1.000000 -0.608719 -1.000000 -0.133333 -1.000000 -0.453989
36 -0.297017 -0.658183 -0.949699 -0.531695 -0.829766 -1.000000 -0.562841 -1.000000 -0.066667 -1.000000 -0.426367
37 -0.296043 -0.644277 -0.900040 -0.523675 -0.841680 -1.000000 -0.507973 -1.000000 -0.066667 -1.000000 -0.330969
38 -0.292557 -0.627874 -0.898805 -0.506491 -0.804750 -1.000000 -0.505961 -1.000000 -0.066667 -1.000000 -0.285160
39 -0.286387 -0.610105 -0.899597 -0.509947 -0.800166 -1.000000 -0.389451 -1.000000 -0.066667 -1.000000 -0.237252
40 -0.278321 -0.586282 -0.850115 -0.505085 -0.765950 -1.000000 -0.391376 -1.000000 -0.000000 -1.000000 -0.185223
41 -0.266245 -0.555914 -0.835309 -0.481511 -0.762349 -1.000000 -0.302548 -1.000000 0.000000 -1.000000 -0.131323
42 -0.248968 -0.512496 -0.849029 -0.509961 -0.796132 -1.000000 -0.523579 -1.000000 0.000000 -1.000000 -0.078328
43 -1.000000 -0.463252 -0.777859 -0.483265 -0.728988 -1.000000 -0.508882 -1.000000 0.000000 -1.000000 -0.025334
44 -0.762289 -0.377943 -0.499862 -0.428295 -0.576768 -1.000000 -0.337939 -1.000000 0.000000 -1.000000 0.009268
45 -0.140335 -0.262834 -0.436237 -0.401589 -0.537913 -1.000000 -0.198995 -1.000000 0.000000 -1.000000 0.018501
46 -0.127316 -0.172875 -0.349568 -0.387007 -0.499755 -1.000000 -0.186836 -1.000000 0.000000 -1.000000 0.008339
47 -0.128634 -0.143776 -0.296997 -0.364777 -0.453477 -1.000000 -0.180828 -1.000000 0.000000 -1.000000 0.005789
48 -0.129984 -0.130755 -0.249505 -0.343563 -0.423080 -1.000000 -0.099690 -1.000000 0.000000 -1.000000 0.015165
49 -0.127841 -0.145934 -0.193912 -0.316020 -0.378577 -1.000000 -0.065780 -1.000000 0.000000 -1.000000 0.018689
50 -0.130196 -0.153005 -0.147329 -0.288704 -0.336450 -1.000000 -0.041657 -1.000000 0.000000 -1.000000 0.016003
51 -0.130091 -0.153568 -0.099741 -0.263096 -0.285984 -1.000000 -0.023274 -1.000000 0.000000 -1.000000 0.018338
52 -0.129762 -0.147390 -0.064396 -0.229705 -0.229189 -1.000000 -0.031089 -1.000000 0.000000 -1.000000 0.015357
53 -0.129762 -0.143876 -0.041116 -0.187382 -0.174959 -1.000000 -0.003352 -1.000000 0.000000 -1.000000 0.000048
54 -0.129762 -0.124103 -0.014667 -0.155294 -0.124868 -1.000000 -0.112717 -1.000000 0.000000 -1.000000 0.012489
55 -0.120512 -0.090151 -0.045724 -0.119174 -0.095739 -1.000000 -0.003242 -1.000000 0.000000 -1.000000 0.013723
56 -0.101718 -0.049115 0.034314 -0.096157 -0.037384 -1.000000 -0.121306 -1.000000 0.000000 -1.000000 0.018325
57 -0.084771 0.003941 0.031593 -0.052578 -0.026700 -1.000000 -0.002928 -1.000000 0.000000 -1.000000 0.014933
58 -0.053671 0.000833 0.025799 -0.024970 0.053384 -1.000000 -0.037884 -1.000000 NaN -1.000000 0.026690
59 -0.027929 0.015207 0.020146 0.012477 0.028943 -1.000000 0.010248 -1.000000 NaN -1.000000 0.012464
60 -0.024581 0.033968 0.055674 0.023902 0.078550 -1.000000 0.008446 -1.000000 NaN -1.000000 0.020767
61 -0.026773 0.034278 0.062295 0.012192 0.060526 -1.000000 0.073463 -1.000000 NaN -1.000000 0.008023
62 -0.032580 0.028000 0.065027 0.012596 0.071399 -1.000000 0.047865 -1.000000 NaN -1.000000 0.030605
63 -0.030594 0.010615 0.053746 0.010992 0.041021 -1.000000 0.036525 -1.000000 NaN -1.000000 0.026038
64 -0.031411 0.028888 0.055102 0.010921 0.070436 -1.000000 0.091246 -1.000000 NaN -1.000000 0.020704
65 -0.031684 0.039071 0.093315 0.012166 0.036978 -1.000000 0.014154 -1.000000 NaN -1.000000 0.009422
66 -0.031411 0.046074 0.056815 0.013107 0.085543 -1.000000 0.008470 -1.000000 NaN -1.000000 0.009703
67 -0.029964 0.048143 0.050658 0.017472 0.089620 -1.000000 0.085873 -1.000000 NaN -1.000000 0.021409
68 -0.023761 0.020738 0.094525 0.024654 0.086771 -1.000000 0.004404 -1.000000 NaN -1.000000 0.003494
69 -0.022087 0.022449 0.061111 0.008216 0.057419 -1.000000 0.004418 -1.000000 NaN -1.000000 0.023867
70 -0.022087 0.022449 0.061111 0.008216 0.057419 -1.000000 0.004418 -1.000000 NaN -1.000000 0.023867

